Set-Based Training for Neural Network Verification

Neural networks are vulnerable to adversarial attacks, i.e., small input perturbations can significantly affect the outputs of a neural network. Therefore, to ensure safety of neural networks in safety-critical environments, the robustness of a neural network must be formally verified against input perturbations, e.g., from noisy sensors. To improve the robustness of neural networks and thus simplify the formal verification, we present a novel set-based training procedure in which we compute the set of possible outputs given the set of possible inputs and compute for the first time a gradient set, i.e., each possible output has a different gradient. Therefore, we can directly reduce the size of the output enclosure by choosing gradients toward its center. Small output enclosures increase the robustness of a neural network and, at the same time, simplify its formal verification. The latter benefit is due to the fact that a larger size of propagated sets increases the conservatism of most verification methods. Our extensive evaluation demonstrates that set-based training produces robust neural networks with competitive performance, which can be verified using fast (polynomial-time) verification algorithms due to the reduced output set.

==> figures/decision-bounds_11.tikz <==
\addplot[plotstyle1] table[row sep=crcr] {%
    %
    x	y\\
    0	0\\
    0	1\\
    1	1\\
    1	0\\
  };
\addplot[plotstyle6] table[row sep=crcr] {%
    %
    x	y\\
    1 0\\
    1	0.251394981357353\\
    0.997995991983968	0.251117022110932\\
    0.995991983967936	0.250835766969831\\
    0.993987975951904	0.250548618808782\\
    0.993660535785346	0.250501002004008\\
    0.991983967935872	0.250257359765101\\
    0.98997995991984	0.249972057414432\\
    0.987975951903808	0.24969098675468\\
    0.985971943887776	0.249411774049766\\
    0.983967935871743	0.249132134244671\\
    0.981963927855711	0.248849721246036\\
    0.979959919839679	0.248561442043547\\
    0.979518714064866	0.248496993987976\\
    0.977955911823647	0.248269658322276\\
    0.975951903807615	0.247983952357815\\
    0.973947895791583	0.247702626177624\\
    0.971943887775551	0.247423311496871\\
    0.969939879759519	0.247143665069435\\
    0.967935871743487	0.246861384349077\\
    0.965931863727455	0.246573996776369\\
    0.965376953464172	0.246492985971944\\
    0.963927855711423	0.246281976993416\\
    0.961923847695391	0.245995864231\\
    0.959919839679359	0.24571427178699\\
    0.957915831663327	0.245434821287445\\
    0.955911823647295	0.245155167301973\\
    0.953907815631262	0.244873005939811\\
    0.95190380761523	0.244585991882028\\
    0.951237768790509	0.244488977955912\\
    0.949899799599198	0.244291736193668\\
    0.947895791583166	0.244001064810176\\
    0.945891783567134	0.243714592369214\\
    0.943887775551102	0.243428107255266\\
    0.94188376753507	0.243139926724419\\
    0.939879759519038	0.242847992639298\\
    0.937875751503006	0.24254978431773\\
    0.937447157899253	0.24248496993988\\
    0.935871743486974	0.242245373087196\\
    0.933867735470942	0.241944390336982\\
    0.93186372745491	0.241646516608876\\
    0.929859719438878	0.241350378014832\\
    0.927855711422846	0.241053405046714\\
    0.925851703406814	0.240752998250329\\
    0.924070476552537	0.240480961923848\\
    0.923847695390782	0.240446542647164\\
    0.92184368737475	0.24014098375907\\
    0.919839679358717	0.239840682177411\\
    0.917835671342685	0.239543583268368\\
    0.915831663326653	0.239247366824831\\
    0.913827655310621	0.238949442508223\\
    0.911823647294589	0.238647203211102\\
    0.910713449980162	0.238476953907816\\
    0.909819639278557	0.238339414763067\\
    0.907815631262525	0.238036051127244\\
    0.905811623246493	0.237737295543156\\
    0.903807615230461	0.237440689695929\\
    0.901803607214429	0.237144092290071\\
    0.899799599198397	0.236844915950254\\
    0.897795591182365	0.236540577164311\\
    0.897356414241789	0.236472945891784\\
    0.895791583166333	0.236233096213053\\
    0.893787575150301	0.235931649591836\\
    0.891783567134269	0.23563414445127\\
    0.889779559118236	0.23533773048858\\
    0.887775551102204	0.235040469605984\\
    0.885771543086172	0.234739781566426\\
    0.883999734064021	0.234468937875752\\
    0.88376753507014	0.234433013698896\\
    0.881763527054108	0.23412709323152\\
    0.879759519038076	0.233826992408398\\
    0.877755511022044	0.233530180344917\\
    0.875751503006012	0.233233685122689\\
    0.87374749498998	0.232935532240678\\
    0.871743486973948	0.23263320353195\\
    0.870646194519686	0.232464929859719\\
    0.869739478957916	0.2323236264059\\
    0.867735470941884	0.232014823230001\\
    0.865731462925852	0.231708602283159\\
    0.86372745490982	0.231402548526479\\
    0.861723446893788	0.231093732777142\\
    0.859719438877755	0.230779690441173\\
    0.857792233133324	0.230460921843687\\
    0.857715430861723	0.230447783975603\\
    0.855711422845691	0.23008456272949\\
    0.853707414829659	0.229728268897857\\
    0.851703406813627	0.229374960173759\\
    0.849699398797595	0.229020636821789\\
    0.847695390781563	0.228661480000508\\
    0.846573088545457	0.228456913827655\\
    0.845691382765531	0.228291879503117\\
    0.843687374749499	0.227919320074112\\
    0.841683366733467	0.227540430815432\\
    0.839679358717435	0.227161421398389\\
    0.837675350701403	0.226778837784243\\
    0.835998863911534	0.226452905811623\\
    0.835671342685371	0.226388653982899\\
    0.833667334669339	0.226001266424601\\
    0.831663326653307	0.225620395812918\\
    0.829659318637275	0.225241560837572\\
    0.827655310621243	0.224857604931796\\
    0.82565130260521	0.224469951578676\\
    0.825542247305782	0.224448897795591\\
    0.823647294589178	0.224074771608758\\
    0.821643286573146	0.223667017870224\\
    0.819639278557114	0.223272210111164\\
    0.817635270541082	0.222882406068422\\
    0.81563126252505	0.222466606300109\\
    0.815528248400566	0.222444889779559\\
    0.813627254509018	0.222044542658952\\
    0.811623246492986	0.221637849588961\\
    0.809619238476954	0.221230766544137\\
    0.807615230460922	0.220820541135436\\
    0.80579871822968	0.220440881763527\\
    0.80561122244489	0.220401182423021\\
    0.803607214428858	0.21998376957923\\
    0.801603206412826	0.219574855519208\\
    0.799599198396794	0.219167684303315\\
    0.797595190380762	0.218756522978744\\
    0.796068881805524	0.218436873747495\\
    0.795591182364729	0.218335926175212\\
    0.793587174348697	0.217920107674329\\
    0.791583166332665	0.217511898496772\\
    0.789579158316633	0.217104524572346\\
    0.787575150300601	0.216693118839579\\
    0.786338999591048	0.216432865731463\\
    0.785571142284569	0.216270927259627\\
    0.783567134268537	0.215856607920688\\
    0.781563126252505	0.215449420613505\\
    0.779559118236473	0.21504546132852\\
    0.777555110220441	0.214630396903986\\
    0.776609003579613	0.214428857715431\\
    0.775551102204409	0.214206182227541\\
    0.773547094188377	0.213798796914581\\
    0.771543086172345	0.213396181665964\\
    0.769539078156313	0.212987219987832\\
    0.767535070140281	0.212568282060817\\
    0.766856456209619	0.212424849699399\\
    0.765531062124248	0.212148633868307\\
    0.763527054108216	0.211732819962422\\
    0.761523046092184	0.211316141762576\\
    0.759519038076152	0.210898933629565\\
    0.75751503006012	0.210476405442788\\
    0.757255336803377	0.210420841683367\\
    0.755511022044088	0.210052405680768\\
    0.753507014028056	0.209634615495161\\
    0.751503006012024	0.209221652367177\\
    0.749498997995992	0.208799492652012\\
    0.747711010297483	0.208416833667335\\
    0.74749498997996	0.208369549261504\\
    0.745490981963928	0.207912845718145\\
    0.743486973947896	0.207470394243544\\
    0.741482965931864	0.207022934426199\\
    0.739478957915832	0.206556185480794\\
    0.738877168423302	0.206412825651303\\
    0.7374749498998	0.206080089029665\\
    0.735470941883767	0.205616017200704\\
    0.733466933867735	0.205155810692132\\
    0.731462925851703	0.204690451741653\\
    0.730275648030796	0.204408817635271\\
    0.729458917835671	0.20421406926996\\
    0.727454909819639	0.203746740213818\\
    0.725450901803607	0.203286549321246\\
    0.723446893787575	0.20282352265014\\
    0.721673844480332	0.202404809619238\\
    0.721442885771543	0.202349470503236\\
    0.719438877755511	0.201871326628256\\
    0.717434869739479	0.201399758590007\\
    0.715430861723447	0.20092489046986\\
    0.713426853707415	0.200440192135864\\
    0.713266573467449	0.200400801603206\\
    0.711422845691383	0.199952907541537\\
    0.709418837675351	0.199484102630993\\
    0.707414829659319	0.199016300944841\\
    0.705410821643287	0.198540836479259\\
    0.704815382484672	0.198396793587174\\
    0.703406813627255	0.198053819245771\\
    0.701402805611222	0.197574039111592\\
    0.69939879759519	0.19709084429786\\
    0.697394789579158	0.196599287756174\\
    0.696569937713408	0.196392785571142\\
    0.695390781563126	0.196098869134445\\
    0.693386773547094	0.195608488949736\\
    0.691382765531062	0.195123535768149\\
    0.68937875751503	0.194636049109691\\
    0.688402831249103	0.19438877755511\\
    0.687374749498998	0.194133261403081\\
    0.685370741482966	0.193644068747867\\
    0.683366733466934	0.193156374665797\\
    0.681362725450902	0.192675458033705\\
    0.680235728692167	0.192384769539078\\
    0.67935871743487	0.192167408973983\\
    0.677354709418838	0.191679503469829\\
    0.675350701402806	0.191208860961911\\
    0.673346693386774	0.190717396884064\\
    0.672067191815983	0.190380761523046\\
    0.671342685370741	0.190201326848222\\
    0.669338677354709	0.189719371851379\\
    0.667334669338677	0.189263868230404\\
    0.665330661322645	0.188767727667343\\
    0.663885365780914	0.188376753507014\\
    0.663326653306613	0.188236733640761\\
    0.661322645290581	0.187781289804397\\
    0.659318637274549	0.187320756417983\\
    0.657314629258517	0.186819717884867\\
    0.655629512701394	0.186372745490982\\
    0.655310621242485	0.186294729422144\\
    0.653306613226453	0.185848971082334\\
    0.651302605210421	0.185379608245478\\
    0.649298597194389	0.18487342195398\\
    0.647294589178357	0.184378629772831\\
    0.647254226287304	0.18436873747495\\
    0.645290581162325	0.183923515019578\\
    0.643286573146293	0.183445280694292\\
    0.64128256513026	0.182950512748061\\
    0.639278557114228	0.182471525154466\\
    0.638839481731547	0.182364729458918\\
    0.637274549098196	0.182001695683171\\
    0.635270541082164	0.18151490791682\\
    0.633266533066132	0.18104077467518\\
    0.6312625250501	0.1805634769998\\
    0.630425073041663	0.180360721442886\\
    0.629258517034068	0.180077940246347\\
    0.627254509018036	0.179583408821732\\
    0.625250501002004	0.179091507547725\\
    0.623246492985972	0.178588472086901\\
    0.622339474146974	0.178356713426854\\
    0.62124248496994	0.178076312858323\\
    0.619238476953908	0.177572726775025\\
    0.617234468937876	0.177072623296965\\
    0.615230460921844	0.176561677133731\\
    0.614446385303306	0.176352705410822\\
    0.613226452905812	0.176024439166461\\
    0.61122244488978	0.175493945476424\\
    0.609218436873748	0.174966004535971\\
    0.607214428857715	0.174431193693955\\
    0.606909542075531	0.17434869739479\\
    0.605210420841683	0.173892806631579\\
    0.603206412825651	0.173363780196305\\
    0.601202404809619	0.172835070001089\\
    0.599373298383558	0.172344689378758\\
    0.599198396793587	0.172297301901391\\
    0.597194388777555	0.171761726764213\\
    0.595190380761523	0.17123364297049\\
    0.593186372745491	0.170703589563339\\
    0.591836674480482	0.170340681362725\\
    0.591182364729459	0.170164009689464\\
    0.589178356713427	0.169631087763297\\
    0.587174348697395	0.169103377139744\\
    0.585170340681363	0.168571461487589\\
    0.584299636286496	0.168336673346693\\
    0.583166332665331	0.168031559844473\\
    0.581162324649299	0.167500734718799\\
    0.579158316633267	0.166972879506698\\
    0.577154308617234	0.166438564403089\\
    0.576762722681946	0.166332665330661\\
    0.575150300601202	0.165899809642591\\
    0.57314629258517	0.165370547072728\\
    0.571142284569138	0.164842000925351\\
    0.569226462128399	0.164328657314629\\
    0.569138276553106	0.164304765885786\\
    0.567134268537074	0.163768629743739\\
    0.565130260521042	0.163240402566531\\
    0.56312625250501	0.162710648555229\\
    0.561689896120541	0.162324649298597\\
    0.561122244488978	0.162171297941537\\
    0.559118236472946	0.161637912634612\\
    0.557114228456914	0.16111019445423\\
    0.555110220440882	0.160578654716393\\
    0.554152913573244	0.160320641282565\\
    0.55310621242485	0.160038687249182\\
    0.551102204408818	0.159507537346294\\
    0.549098196392786	0.15897974814986\\
    0.547094188376753	0.158445901429364\\
    0.546615937451107	0.158316633266533\\
    0.545090180360721	0.157906829257257\\
    0.543086172344689	0.15737732945709\\
    0.541082164328657	0.156848947042411\\
    0.539079553094991	0.156312625250501\\
    0.539078156312625	0.156312246631308\\
    0.537074148296593	0.155775554002674\\
    0.535070140280561	0.155247184055393\\
    0.533066132264529	0.154717694178917\\
    0.531543135184749	0.154308617234469\\
    0.531062124248497	0.154178601534859\\
    0.529058116232465	0.153644768761948\\
    0.527054108216433	0.15311699851646\\
    0.525050100200401	0.152585820573639\\
    0.524006180330704	0.152304609218437\\
    0.523046092184369	0.152045848285968\\
    0.521042084168337	0.151514335150661\\
    0.519038076152305	0.150986595770167\\
    0.517034068136273	0.150453192827214\\
    0.516469230700305	0.150300601202405\\
    0.51503006012024	0.149913859006949\\
    0.513026052104208	0.149384098077588\\
    0.511022044088176	0.148855869254096\\
    0.509018036072144	0.148319727491098\\
    0.50893264869344	0.148296593186373\\
    0.507014028056112	0.147782498013199\\
    0.50501002004008	0.147253962712764\\
    0.503006012024048	0.14672471477626\\
    0.501396319594419	0.146292585170341\\
    0.501002004008016	0.146185947888598\\
    0.498997995991984	0.145651628431731\\
    0.496993987975952	0.145123779177937\\
    0.49498997995992	0.14459294797773\\
    0.493859496209354	0.144288577154309\\
    0.492985971943888	0.144053026130494\\
    0.490981963927856	0.14352112841521\\
    0.488977955911824	0.142993431167135\\
    0.486973947895792	0.142460479911027\\
    0.486322461805128	0.142284569138277\\
    0.48496993987976	0.141920911956127\\
    0.482965931863727	0.141390885271894\\
    0.480961923847695	0.140862776703415\\
    0.478957915831663	0.140327174402631\\
    0.478785781503883	0.140280561122244\\
    0.476953907815631	0.139789447646924\\
    0.474949899799599	0.139260735761453\\
    0.472945891783567	0.138731710090258\\
    0.471249536098469	0.138276553106212\\
    0.470941883767535	0.138193309142471\\
    0.468937875751503	0.137658509634833\\
    0.466933867735471	0.137130577388987\\
    0.464929859719439	0.13659884057898\\
    0.463727417450973	0.13627254509018\\
    0.462925851703407	0.136054369697488\\
    0.460921843687375	0.135505487049252\\
    0.458917835671343	0.134959008615207\\
    0.456913827655311	0.13440639078366\\
    0.4564229580464	0.134268537074148\\
    0.454909819639279	0.133844438894707\\
    0.452905811623247	0.133282196381158\\
    0.450901803607214	0.132720276503761\\
    0.44930349936904	0.132264529058116\\
    0.448897795591182	0.132147959145594\\
    0.44689378757515	0.131580737449303\\
    0.444889779559118	0.131020074374922\\
    0.442885771543086	0.130454422700629\\
    0.44220977354422	0.130260521042084\\
    0.440881763527054	0.1298811837188\\
    0.438877755511022	0.129318423692516\\
    0.43687374749499	0.12875689329222\\
    0.435117140675772	0.128256513026052\\
    0.434869739478958	0.128185356510179\\
    0.432865731462926	0.127617140489779\\
    0.430861723446894	0.127056375060699\\
    0.428857715430862	0.126491540474458\\
    0.42802350981307	0.12625250501002\\
    0.42685370741483	0.125918022887641\\
    0.424849699398798	0.125354666154347\\
    0.422845691382766	0.124793462415275\\
    0.420930623844765	0.124248496993988\\
    0.420841683366733	0.124222890553072\\
    0.418837675350701	0.123653579559354\\
    0.416833667334669	0.123092649566232\\
    0.414829659318637	0.122528557960186\\
    0.413837313135351	0.122244488977956\\
    0.412825651302605	0.121954927931255\\
    0.410821643286573	0.121390922895102\\
    0.408817635270541	0.120829971411748\\
    0.406813627254509	0.120260517179756\\
    0.406744041836884	0.120240480961924\\
    0.404809619238477	0.119690080893128\\
    0.402805611222445	0.119124622178305\\
    0.400801603206413	0.11855500949367\\
    0.399699850226416	0.118236472945892\\
    0.398797595190381	0.117975280354496\\
    0.396793587174349	0.11740476891719\\
    0.394789579158317	0.116837848631748\\
    0.392785571142285	0.116262581461754\\
    0.392682068091611	0.11623246492986\\
    0.390781563126253	0.115685815094059\\
    0.38877755511022	0.115118580843049\\
    0.386773547094188	0.114548998056501\\
    0.385664829090958	0.114228456913828\\
    0.384769539078156	0.113969263854251\\
    0.382765531062124	0.113398725701665\\
    0.380761523046092	0.112831811458773\\
    0.37875751503006	0.112256582950306\\
    0.378647070202789	0.112224448897796\\
    0.376753507014028	0.111679780658689\\
    0.374749498997996	0.11111253618028\\
    0.372745490981964	0.110542976448614\\
    0.37162980312795	0.110220440881764\\
    0.370741482965932	0.109963258328104\\
    0.3687374749499	0.109392687011181\\
    0.366733466933868	0.108825773485066\\
    0.364729458917836	0.108250601283369\\
    0.364609933624728	0.108216432865731\\
    0.362725450901804	0.107679785950943\\
    0.360721442885772	0.107179098406844\\
    0.35871743486974	0.106684003727367\\
    0.356845016241026	0.106212424849699\\
    0.356713426853707	0.106178859746967\\
    0.354709418837675	0.105673740740026\\
    0.352705410821643	0.10517568628435\\
    0.350701402805611	0.104677092884733\\
    0.348846201939396	0.104208416833667\\
    0.348697394789579	0.104170464117379\\
    0.346693386773547	0.103665436338849\\
    0.344689378757515	0.103173427147719\\
    0.342685370741483	0.102679960843129\\
    0.340769290621618	0.102204408817635\\
    0.340681362725451	0.102182673395123\\
    0.338677354709419	0.101699310613878\\
    0.336673346693387	0.101219154614552\\
    0.334669338677355	0.100741107718132\\
    0.332665330661323	0.10025698430181\\
    0.332433736399452	0.100200400801603\\
    0.330661322645291	0.0997707453748824\\
    0.328657314629259	0.0992918520665003\\
    0.326653306613226	0.0988141874516001\\
    0.324649298597194	0.0983314711946034\\
    0.324097823433082	0.0981963927855711\\
    0.322645290581162	0.0978425890997366\\
    0.32064128256513	0.097353058336945\\
    0.318637274549098	0.0968763767992163\\
    0.316633266533066	0.0963877404664541\\
    0.315911012316979	0.0961923847695391\\
    0.314629258517034	0.0958739796689664\\
    0.312625250501002	0.0954302995576639\\
    0.31062124248497	0.0949897071416075\\
    0.308617234468938	0.0944590663970617\\
    0.307359626454924	0.094188376753507\\
    0.306613226452906	0.0940484432761275\\
    0.304609218436874	0.093643807991024\\
    0.302605210420842	0.093198549865985\\
    0.30060120240481	0.0927861480919417\\
    0.298597194388778	0.0923712738260324\\
    0.297701438819523	0.0921843687374749\\
    0.296593186372746	0.0919532688460765\\
    0.294589178356713	0.0915387864545064\\
    0.292585170340681	0.0911264972256964\\
    0.290581162324649	0.0907138641163981\\
    0.288577154308617	0.0902983439183796\\
    0.288012262787411	0.0901803607214429\\
    0.286573146292585	0.0898805517502914\\
    0.284569138276553	0.0894666059465549\\
    0.282565130260521	0.089059766332277\\
    0.280561122244489	0.08865226251963\\
    0.278557114228457	0.0882305709120933\\
    0.278303858947902	0.0881763527054108\\
    0.276553106212425	0.0878019229911015\\
    0.274549098196393	0.0873769097722144\\
    0.272545090180361	0.0869531596217224\\
    0.270541082164329	0.0865280255794493\\
    0.268878387337981	0.0861723446893788\\
    0.268537074148297	0.0860990566300807\\
    0.266533066132265	0.0856715783654827\\
    0.264529058116232	0.0852410587286403\\
    0.2625250501002	0.0848193294111351\\
    0.260521042084168	0.0843871797204214\\
    0.259397224743157	0.0841683366733467\\
    0.258517034068136	0.0839998925242762\\
    0.256513026052104	0.0836137561243531\\
    0.254509018036072	0.0832320105528761\\
    0.25250501002004	0.0828505563825203\\
    0.250501002004008	0.0824676921060989\\
    0.248924238811831	0.0821643286573146\\
    0.248496993987976	0.0820819076194413\\
    0.246492985971944	0.0816974580116124\\
    0.244488977955912	0.0813154104598479\\
    0.24248496993988	0.0809340411358464\\
    0.240480961923848	0.0805516458765125\\
    0.238476953907816	0.0801665321189476\\
    0.238444784926641	0.0801603206412826\\
    0.236472945891784	0.0797812986954738\\
    0.234468937875752	0.079542546924237\\
    0.232464929859719	0.0793954300288916\\
    0.230460921843687	0.0792821587943769\\
    0.228456913827655	0.0791689254053369\\
    0.226452905811623	0.0790556965305922\\
    0.224448897795591	0.078963505199871\\
    0.222444889779559	0.0788784743089525\\
    0.220440881763527	0.0787646933412107\\
    0.218436873747495	0.078719447816304\\
    0.216432865731463	0.0786785861593803\\
    0.214428857715431	0.0787612011808101\\
    0.212424849699399	0.0791925109759769\\
    0.210420841683367	0.0798674240557636\\
    0.209767690944243	0.0801603206412826\\
    0.208416833667335	0.0810171256253363\\
    0.206607899410564	0.0821643286573146\\
    0.206412825651303	0.0822894876073115\\
    0.204408817635271	0.0836912517818828\\
    0.203757690125756	0.0841683366733467\\
    0.202404809619238	0.0851364697704893\\
    0.200710659563005	0.0861723446893788\\
    0.200400801603206	0.0863626409320309\\
    0.198396793587174	0.087592747857618\\
    0.197494744407202	0.0881763527054108\\
    0.196392785571142	0.0888886544558596\\
    0.194775783344855	0.0901803607214429\\
    0.19438877755511	0.0907654547861477\\
    0.19373493995085	0.0921843687374749\\
    0.193255410445996	0.094188376753507\\
    0.193019871744702	0.0961923847695391\\
    0.192821486929154	0.0981963927855711\\
    0.192725105646612	0.100200400801603\\
    0.192986247491017	0.102204408817635\\
    0.193583694857053	0.104208416833667\\
    0.194250890398612	0.106212424849699\\
    0.19438877755511	0.106626197648121\\
    0.19491846970506	0.108216432865731\\
    0.195585357862925	0.110220440881764\\
    0.196252550313131	0.112224448897796\\
    0.196392785571142	0.112645267281346\\
    0.196920135923743	0.114228456913828\\
    0.197809463584879	0.11623246492986\\
    0.198396793587174	0.117433393911257\\
    0.198789616467607	0.118236472945892\\
    0.199768917598218	0.120240480961924\\
    0.200400801603206	0.121532579003473\\
    0.200749040765978	0.122244488977956\\
    0.201728367382243	0.124248496993988\\
    0.202404809619238	0.125631769576123\\
    0.202707137206739	0.12625250501002\\
    0.203976257679259	0.128256513026052\\
    0.204408817635271	0.128812218990837\\
    0.205485670191615	0.130260521042084\\
    0.206412825651303	0.131470843416949\\
    0.207020930745854	0.132264529058116\\
    0.208416833667335	0.134087254794125\\
    0.208555766666065	0.134268537074148\\
    0.210090205759042	0.13627254509018\\
    0.210420841683367	0.136704016519086\\
    0.211625277069166	0.138276553106212\\
    0.212424849699399	0.139225935447548\\
    0.213273978689287	0.140280561122244\\
    0.214428857715431	0.141557898814912\\
    0.215085946118958	0.142284569138277\\
    0.216432865731463	0.143774384353579\\
    0.216897847906533	0.144288577154309\\
    0.218436873747495	0.14599096561246\\
    0.218709636932945	0.146292585170341\\
    0.220440881763527	0.148207693728021\\
    0.220523270452517	0.148296593186373\\
    0.222332814196899	0.150300601202405\\
    0.222444889779559	0.150424527895408\\
    0.224211146182306	0.152304609218437\\
    0.224448897795591	0.152568608930792\\
    0.226200983306334	0.154308617234469\\
    0.226452905811623	0.154574316157539\\
    0.228204007331429	0.156312625250501\\
    0.228456913827655	0.156563688734352\\
    0.230222762566575	0.158316633266533\\
    0.230460921843687	0.158553056369904\\
    0.232241539539591	0.160320641282565\\
    0.232464929859719	0.160542400787944\\
    0.234260296024766	0.162324649298597\\
    0.234468937875752	0.162531770782538\\
    0.23627907028241	0.164328657314629\\
    0.236472945891784	0.164521120347786\\
    0.23825579587	0.166332665330661\\
    0.238476953907816	0.166552246139077\\
    0.240162523834197	0.168336673346693\\
    0.240480961923848	0.168664810796057\\
    0.242066349590891	0.170340681362725\\
    0.24248496993988	0.170783137240223\\
    0.243962212094206	0.172344689378758\\
    0.244488977955912	0.17290642771248\\
    0.245787479757248	0.17434869739479\\
    0.246492985971944	0.17513343935006\\
    0.247589033928323	0.176352705410822\\
    0.248496993987976	0.177362694780419\\
    0.249390596370258	0.178356713426854\\
    0.250501002004008	0.179591960495425\\
    0.251192147666982	0.180360721442886\\
    0.25250501002004	0.181821232813455\\
    0.252993650320693	0.182364729458918\\
    0.254509018036072	0.184050634504298\\
    0.254795032842095	0.18436873747495\\
    0.256513026052104	0.186280156387301\\
    0.256596279016244	0.186372745490982\\
    0.258397421728614	0.188376753507014\\
    0.258517034068136	0.18850977959123\\
    0.260198681048532	0.190380761523046\\
    0.260521042084168	0.190739301252717\\
    0.26200008572437	0.192384769539078\\
    0.2625250501002	0.192968664853039\\
    0.263801608303992	0.19438877755511\\
    0.264529058116232	0.195197924091527\\
    0.265603166229498	0.196392785571142\\
    0.266533066132265	0.197427199558928\\
    0.267404723435265	0.198396793587174\\
    0.268537074148297	0.199656442736848\\
    0.269206278877885	0.200400801603206\\
    0.270541082164329	0.201885738172299\\
    0.271007766542466	0.202404809619238\\
    0.272545090180361	0.204130681141986\\
    0.27279494295705	0.204408817635271\\
    0.274537089824136	0.206412825651303\\
    0.274549098196393	0.206426727208106\\
    0.276267324424364	0.208416833667335\\
    0.276553106212425	0.208747695669551\\
    0.277997767238938	0.210420841683367\\
    0.278557114228457	0.211068486743409\\
    0.279728358845731	0.212424849699399\\
    0.280561122244489	0.213389135082837\\
    0.281459018866064	0.214428857715431\\
    0.282565130260521	0.215709758482825\\
    0.283189641572082	0.216432865731463\\
    0.284569138276553	0.218030530260313\\
    0.284920104680009	0.218436873747495\\
    0.286573146292585	0.220351441616649\\
    0.286650404251622	0.220440881763527\\
    0.288380547247432	0.222444889779559\\
    0.288577154308617	0.222672507898763\\
    0.290110936845609	0.224448897795591\\
    0.290581162324649	0.224993333917904\\
    0.291841497104224	0.226452905811623\\
    0.292585170340681	0.227314005589107\\
    0.293572133716716	0.228456913827655\\
    0.294589178356713	0.229634664594606\\
    0.295310502956407	0.230460921843687\\
    0.296593186372746	0.231948949455221\\
    0.297052420911322	0.232464929859719\\
    0.298597194388778	0.234261454832279\\
    0.298781163994939	0.234468937875752\\
    0.300559115748348	0.236472945891784\\
    0.30060120240481	0.236521935952582\\
    0.302335563668915	0.238476953907816\\
    0.302605210420842	0.238783086630754\\
    0.304110265838104	0.240480961923848\\
    0.304609218436874	0.241043719888756\\
    0.305886834867722	0.24248496993988\\
    0.306613226452906	0.243304297831962\\
    0.307663470796553	0.244488977955912\\
    0.308617234468938	0.245564819815407\\
    0.309440098540641	0.246492985971944\\
    0.31062124248497	0.247825355921605\\
    0.311216714210747	0.248496993987976\\
    0.312625250501002	0.250085971599966\\
    0.312993234998928	0.250501002004008\\
    0.314629258517034	0.252346698398229\\
    0.314769630946187	0.25250501002004\\
    0.316545926252681	0.254509018036072\\
    0.316633266533066	0.254607518789924\\
    0.318322266749055	0.256513026052104\\
    0.318637274549098	0.256868310632577\\
    0.320098766627486	0.258517034068136\\
    0.32064128256513	0.259128922629201\\
    0.321875379906842	0.260521042084168\\
    0.322645290581162	0.261389458097766\\
    0.323652000346305	0.2625250501002\\
    0.324649298597194	0.263650026388854\\
    0.325428613928303	0.264529058116232\\
    0.326653306613226	0.265910562513362\\
    0.327205224524864	0.266533066132265\\
    0.328657314629259	0.268171212356803\\
    0.328993528144984	0.268537074148297\\
    0.330661322645291	0.270427441327256\\
    0.330765608049503	0.270541082164329\\
    0.332598399786639	0.272545090180361\\
    0.332665330661323	0.272620905635024\\
    0.334434745621542	0.274549098196393\\
    0.334669338677355	0.27480655664784\\
    0.336271168159066	0.276553106212425\\
    0.336673346693387	0.276991275918645\\
    0.338109557500809	0.278557114228457\\
    0.338677354709419	0.279171220880602\\
    0.339988618931654	0.280561122244489\\
    0.340681362725451	0.281284335270268\\
    0.341908179145547	0.282565130260521\\
    0.342685370741483	0.283376485580269\\
    0.34382777890162	0.284569138276553\\
    0.344689378757515	0.285468621124692\\
    0.345747352394527	0.286573146292585\\
    0.346693386773547	0.287560790655865\\
    0.347666949956217	0.288577154308617\\
    0.348697394789579	0.289652922350277\\
    0.349586532062787	0.290581162324649\\
    0.350701402805611	0.291761424769413\\
    0.351476387279102	0.292585170340681\\
    0.352705410821643	0.293894396949365\\
    0.353357675517992	0.294589178356713\\
    0.354709418837675	0.296029145733512\\
    0.35523894102269	0.296593186372746\\
    0.356713426853707	0.298163936128809\\
    0.357119228827319	0.298597194388778\\
    0.35871743486974	0.300299488583732\\
    0.358984330852342	0.30060120240481\\
    0.360721442885772	0.30245498649066\\
    0.360858976443347	0.302605210420842\\
    0.362725450901804	0.304586681386516\\
    0.362746677529952	0.304609218436874\\
    0.364634360332381	0.306613226452906\\
    0.364729458917836	0.306714363030802\\
    0.366518678081645	0.308617234468938\\
    0.366733466933868	0.308848615615685\\
    0.368378630925962	0.31062124248497\\
    0.3687374749499	0.311007815968483\\
    0.370303698054383	0.312625250501002\\
    0.370741482965932	0.3130561693484\\
    0.372355088786416	0.314629258517034\\
    0.372745490981964	0.315009876229362\\
    0.374410676688361	0.316633266533066\\
    0.374749498997996	0.316962370409527\\
    0.376482102228048	0.318637274549098\\
    0.376753507014028	0.318882832747674\\
    0.37875751503006	0.320584400037034\\
    0.378828458426823	0.32064128256513\\
    0.380761523046092	0.322094677858171\\
    0.381493736904983	0.322645290581162\\
    0.382765531062124	0.323570183312825\\
    0.384236992100653	0.324649298597194\\
    0.384769539078156	0.325033899330504\\
    0.386773547094188	0.326479931783608\\
    0.387013794280357	0.326653306613226\\
    0.38877755511022	0.327926260051776\\
    0.389790247722498	0.328657314629259\\
    0.390781563126253	0.329373046426733\\
    0.392566635802682	0.330661322645291\\
    0.392785571142285	0.330819467138571\\
    0.394789579158317	0.332265585909344\\
    0.395343502483548	0.332665330661323\\
    0.396793587174349	0.33371202283212\\
    0.398119744910991	0.334669338677355\\
    0.398797595190381	0.335158846376325\\
    0.400801603206413	0.33660488725551\\
    0.400896452728207	0.336673346693387\\
    0.402805611222445	0.338051250123821\\
    0.40367302012089	0.338677354709419\\
    0.404809619238477	0.339497924606349\\
    0.406449339649047	0.340681362725451\\
    0.406813627254509	0.340936917085171\\
    0.408817635270541	0.342296259777912\\
    0.409408289167324	0.342685370741483\\
    0.410821643286573	0.343572610192697\\
    0.412601172231773	0.344689378757515\\
    0.412825651302605	0.344830458793491\\
    0.414829659318637	0.345923798127394\\
    0.416833667334669	0.346670751525486\\
    0.416894403485557	0.346693386773547\\
    0.418837675350701	0.34741774313335\\
    0.420841683366733	0.348164206599538\\
    0.422272090493423	0.348697394789579\\
    0.422845691382766	0.348911373758425\\
    0.424849699398798	0.349657962679441\\
    0.42685370741483	0.350420283598032\\
    0.427588425852088	0.350701402805611\\
    0.428857715430862	0.351187217272426\\
    0.430861723446894	0.351953243381444\\
    0.432827694830128	0.352705410821643\\
    0.432865731462926	0.352719982487252\\
    0.434869739478958	0.353486660580948\\
    0.43687374749499	0.35425277693247\\
    0.438066926733372	0.354709418837675\\
    0.438877755511022	0.35501985142964\\
    0.440881763527054	0.355786026132805\\
    0.442885771543086	0.356544685440385\\
    0.443334376128995	0.356713426853707\\
    0.444889779559118	0.357263154185676\\
    0.44689378757515	0.357970421095885\\
    0.448897795591182	0.358678448585319\\
    0.449008097617155	0.35871743486974\\
    0.450901803607214	0.359386598168226\\
    0.452905811623247	0.360093862833011\\
    0.454681693816715	0.360721442885772\\
    0.454909819639279	0.360802182374871\\
    0.456913827655311	0.361510039009688\\
    0.458917835671343	0.362216903014308\\
    0.460378025057354	0.362725450901804\\
    0.460921843687375	0.362915791524632\\
    0.462925851703407	0.363607631633129\\
    0.464929859719439	0.364299211882784\\
    0.466174686023489	0.364729458917836\\
    0.466933867735471	0.364991985256908\\
    0.468937875751503	0.365683718332574\\
    0.470941883767535	0.366375381673035\\
    0.471977796214948	0.366733466933868\\
    0.472945891783567	0.367068156280298\\
    0.474949899799599	0.367759801185245\\
    0.476953907815631	0.368451568015292\\
    0.477780970547827	0.3687374749499\\
    0.478957915831663	0.369144280148942\\
    0.480961923847695	0.369835895844684\\
    0.482965931863727	0.370485476468168\\
    0.483850233488136	0.370741482965932\\
    0.48496993987976	0.371065639451522\\
    0.486973947895792	0.371644880524277\\
    0.488977955911824	0.372223986025792\\
    0.490780230100927	0.372745490981964\\
    0.490981963927856	0.372803960516178\\
    0.492985971943888	0.373388947725707\\
    0.49498997995992	0.374046041964173\\
    0.496993987975952	0.374703795737675\\
    0.497133066090709	0.374749498997996\\
    0.498997995991984	0.375361755341916\\
    0.501002004008016	0.376018877478272\\
    0.503006012024048	0.376676580390143\\
    0.503240117363876	0.376753507014028\\
    0.50501002004008	0.377334625369858\\
    0.507014028056112	0.377991709374066\\
    0.509018036072144	0.378649369345394\\
    0.509347168471004	0.37875751503006\\
    0.511022044088176	0.379307633261208\\
    0.513026052104208	0.379964540078689\\
    0.51503006012024	0.380622111425663\\
    0.515454375867059	0.380761523046092\\
    0.517034068136273	0.381280595747854\\
    0.519038076152305	0.381937369387424\\
    0.521042084168337	0.38259490251195\\
    0.521561424180651	0.382765531062124\\
    0.523046092184369	0.383253573111314\\
    0.525050100200401	0.383910214087106\\
    0.527054108216433	0.384567692762363\\
    0.527668501157053	0.384769539078156\\
    0.529058116232465	0.385226508480044\\
    0.531062124248497	0.385883038716772\\
    0.533066132264529	0.386540475070852\\
    0.533775621180564	0.386773547094188\\
    0.535070140280561	0.387199415228788\\
    0.537074148296593	0.38785613291021\\
    0.539078156312625	0.388513267743401\\
    0.539882706300778	0.38877755511022\\
    0.541082164328657	0.389172301233391\\
    0.543086172344689	0.389829329529486\\
    0.545090180360721	0.39048607435844\\
    0.545989774533718	0.390781563126253\\
    0.547094188376753	0.391145164148527\\
    0.549098196392786	0.391802488116827\\
    0.551102204408818	0.392458853843904\\
    0.552096925294585	0.392785571142285\\
    0.55310621242485	0.39311799392548\\
    0.555110220440882	0.393775628084625\\
    0.557114228456914	0.394431664513963\\
    0.55820397520644	0.394789579158317\\
    0.559118236472946	0.395090819861146\\
    0.561122244488978	0.395748758753529\\
    0.56312625250501	0.39640461280343\\
    0.564310831924594	0.396793587174349\\
    0.565130260521042	0.397063615820537\\
    0.567134268537074	0.397723695910303\\
    0.569138276553106	0.398380407696451\\
    0.570402926154927	0.398797595190381\\
    0.571142284569138	0.399042932467204\\
    0.57314629258517	0.399705000230755\\
    0.575150300601202	0.400365476851712\\
    0.576471775501747	0.400801603206413\\
    0.577154308617234	0.401027698941713\\
    0.579158316633267	0.401690657042287\\
    0.581162324649299	0.402351347721689\\
    0.582539650598146	0.402805611222445\\
    0.583166332665331	0.403013081387469\\
    0.585170340681363	0.403676290427529\\
    0.587174348697395	0.404337177594028\\
    0.588607729898598	0.404809619238477\\
    0.589178356713427	0.404998427584739\\
    0.591182364729459	0.405661901102379\\
    0.593186372745491	0.406323009372295\\
    0.594675497540766	0.406813627254509\\
    0.595190380761523	0.406983917788118\\
    0.597194388777555	0.407647520162942\\
    0.599198396793587	0.408308830690907\\
    0.600742338637584	0.408817635270541\\
    0.601202404809619	0.408969801151314\\
    0.603206412825651	0.40963078119071\\
    0.605210420841683	0.410287935431708\\
    0.606876977965136	0.410821643286573\\
    0.607214428857715	0.410931705548875\\
    0.609218436873748	0.411613502309878\\
    0.61122244488978	0.412282093991301\\
    0.612835814068341	0.412825651302605\\
    0.613226452905812	0.41295958207423\\
    0.615230460921844	0.413638482367451\\
    0.617234468937876	0.414317214381901\\
    0.618745784040959	0.414829659318637\\
    0.619238476953908	0.414997260046252\\
    0.62124248496994	0.415678644702595\\
    0.623246492985972	0.416359660330125\\
    0.624642786843123	0.416833667334669\\
    0.625250501002004	0.417040473261567\\
    0.627254509018036	0.417721487941818\\
    0.629258517034068	0.418402646520978\\
    0.630539577589641	0.418837675350701\\
    0.6312625250501	0.419089159494647\\
    0.633266533066132	0.419820954804557\\
    0.635270541082164	0.42055598063985\\
    0.636049948529939	0.420841683366733\\
    0.637274549098196	0.421291155940698\\
    0.639278557114228	0.422025553122701\\
    0.64128256513026	0.422760657938799\\
    0.64151445032139	0.422845691382766\\
    0.643286573146293	0.423495889448996\\
    0.645290581162325	0.42423022347337\\
    0.646978841404552	0.424849699398798\\
    0.647294589178357	0.424965657383678\\
    0.649298597194389	0.425700545117714\\
    0.651302605210421	0.426432620317981\\
    0.652443435498892	0.42685370741483\\
    0.653306613226453	0.427170600626335\\
    0.655310621242485	0.427890476627709\\
    0.657314629258517	0.428630593215815\\
    0.657950995748681	0.428857715430862\\
    0.659318637274549	0.429337580700555\\
    0.661322645290581	0.430058838735709\\
    0.663326653306613	0.430770961644843\\
    0.663582189655466	0.430861723446894\\
    0.665330661322645	0.431501718484262\\
    0.667334669338677	0.43226428829951\\
    0.668854466797294	0.432865731462926\\
    0.669338677354709	0.433062544230823\\
    0.671342685370741	0.433876093731768\\
    0.673346693386774	0.434689696386901\\
    0.673789636570864	0.434869739478958\\
    0.675350701402806	0.435503897939181\\
    0.677354709418838	0.436317169590826\\
    0.678724660554482	0.43687374749499\\
    0.67935871743487	0.437131443437919\\
    0.681362725450902	0.437944933025624\\
    0.683366733466934	0.438758579645442\\
    0.68365991108159	0.438877755511022\\
    0.685370741482966	0.439572700293941\\
    0.687374749498998	0.44038601332056\\
    0.688594911665317	0.440881763527054\\
    0.68937875751503	0.441200308152321\\
    0.691382765531062	0.442013721359493\\
    0.693386773547094	0.442874828553821\\
    0.693409122981823	0.442885771543086\\
    0.695390781563126	0.44386719950376\\
    0.697394789579158	0.444875452461651\\
    0.697423236596624	0.444889779559118\\
    0.69939879759519	0.445883766429985\\
    0.701402805611222	0.446892013863723\\
    0.701406327325937	0.44689378757515\\
    0.703406813627255	0.44790028316213\\
    0.705389417868435	0.448897795591182\\
    0.705410821643287	0.44890857549972\\
    0.707414829659319	0.4499168048079\\
    0.709372511252207	0.450901803607214\\
    0.709418837675351	0.450925135274019\\
    0.711422845691383	0.451954185239089\\
    0.713168281179188	0.452905811623247\\
    0.713426853707415	0.453048020918095\\
    0.715430861723447	0.454149038740154\\
    0.716814873161255	0.454909819639279\\
    0.717434869739479	0.455250761112009\\
    0.719438877755511	0.456351593451668\\
    0.720461498455603	0.456913827655311\\
    0.721442885771543	0.457453404928906\\
    0.723446893787575	0.458554259505193\\
    0.724108094616671	0.458917835671343\\
    0.725450901803607	0.45965595522503\\
    0.727454909819639	0.460757045631936\\
    0.727753374721057	0.460921843687375\\
    0.729458917835671	0.461906610237988\\
    0.731170955485401	0.462925851703407\\
    0.731462925851703	0.463099992716237\\
    0.733466933867735	0.464294733824898\\
    0.734532758290441	0.464929859719439\\
    0.735470941883767	0.465489356409535\\
    0.7374749498998	0.466683774933734\\
    0.737891008840116	0.466933867735471\\
    0.739478957915832	0.467889290287571\\
    0.741102606094046	0.468937875751503\\
    0.741482965931864	0.469185421403018\\
    0.743486973947896	0.470512942138423\\
    0.744113143326166	0.470941883767535\\
    0.745490981963928	0.471886041190586\\
    0.747037722713866	0.472945891783567\\
    0.74749498997996	0.473259356274963\\
    0.749498997995992	0.474632116223756\\
    0.74996258405498	0.474949899799599\\
    0.751503006012024	0.476075886694808\\
    0.752700259345422	0.476953907815631\\
    0.753507014028056	0.477590728202922\\
    0.755195987916244	0.478957915831663\\
    0.755511022044088	0.479215290807826\\
    0.75751503006012	0.480851333109168\\
    0.757651387645469	0.480961923847695\\
    0.759519038076152	0.482483744682693\\
    0.760114333385703	0.482965931863727\\
    0.761523046092184	0.484132723786492\\
    0.762517438390206	0.48496993987976\\
    0.763527054108216	0.485862110402348\\
    0.764787439893189	0.486973947895792\\
    0.765531062124248	0.487630965154921\\
    0.767058419874113	0.488977955911824\\
    0.767535070140281	0.489399028884189\\
    0.769330436566511	0.490981963927856\\
    0.769539078156313	0.491166238262193\\
    0.771543086172345	0.492932519322164\\
    0.77160374962084	0.492985971943888\\
    0.773547094188377	0.494697930780826\\
    0.77387274277716	0.49498997995992\\
    0.775551102204409	0.496752712363253\\
    0.775806936498557	0.496993987975952\\
    0.776439160832655	0.498997995991984\\
    0.77709809457339	0.501002004008016\\
    0.776690510977278	0.503006012024048\\
    0.775621852521455	0.50501002004008\\
    0.775551102204409	0.505142660732906\\
    0.77455302627683	0.507014028056112\\
    0.773547094188377	0.508900177694409\\
    0.773484229386721	0.509018036072144\\
    0.772415536048798	0.511022044088176\\
    0.771543086172345	0.51265791457974\\
    0.771346729217097	0.513026052104208\\
    0.770278039678515	0.51503006012024\\
    0.769539078156313	0.516415650254446\\
    0.769209230273853	0.517034068136273\\
    0.768140533983619	0.519038076152305\\
    0.767535070140281	0.520173249014941\\
    0.767071673695437	0.521042084168337\\
    0.766003036996312	0.523046092184369\\
    0.765531062124248	0.523931019853825\\
    0.76493422022173	0.525050100200401\\
    0.76374135724023	0.527054108216433\\
    0.763527054108216	0.527347225577362\\
    0.762252738071336	0.529058116232465\\
    0.761523046092184	0.53002905676815\\
    0.760751808329483	0.531062124248497\\
    0.759519038076152	0.5326820782798\\
    0.759213698221464	0.533066132264529\\
    0.75751503006012	0.534978304790902\\
    0.757435361749737	0.535070140280561\\
    0.755700123789595	0.537074148296593\\
    0.755511022044088	0.537288024006284\\
    0.753957856653253	0.539078156312625\\
    0.753507014028056	0.539597792096711\\
    0.752219191511617	0.541082164328657\\
    0.751503006012024	0.541907603626915\\
    0.750480517003286	0.543086172344689\\
    0.749498997995992	0.544217394747404\\
    0.74874184351636	0.545090180360721\\
    0.74749498997996	0.546527264876335\\
    0.747003198678828	0.547094188376753\\
    0.745490981963928	0.548837007107226\\
    0.74526437473833	0.549098196392786\\
    0.743525359375562	0.551102204408818\\
    0.743486973947896	0.551146308788458\\
    0.741784878646329	0.55310621242485\\
    0.741482965931864	0.553452989894225\\
    0.74004322244543	0.555110220440882\\
    0.739478957915832	0.555758142935308\\
    0.738252687110763	0.557114228456914\\
    0.7374749498998	0.557970939230822\\
    0.736408361792664	0.559118236472946\\
    0.735470941883767	0.560124431769924\\
    0.73454135175993	0.561122244488978\\
    0.733466933867735	0.562300246262216\\
    0.732708461616313	0.56312625250501\\
    0.731462925851703	0.564497489983334\\
    0.730888181010921	0.565130260521042\\
    0.729458917835671	0.566703822598637\\
    0.729067935835592	0.567134268537074\\
    0.727454909819639	0.568910089807062\\
    0.72724763736251	0.569138276553106\\
    0.725450901803607	0.571101513977284\\
    0.725413842218622	0.571142284569138\\
    0.723568564099524	0.57314629258517\\
    0.723446893787575	0.57327840962207\\
    0.72172315508385	0.575150300601202\\
    0.721442885771543	0.575450982315757\\
    0.719872846852837	0.577154308617234\\
    0.719438877755511	0.577616717708509\\
    0.71800238644562	0.579158316633267\\
    0.717434869739479	0.579762726273454\\
    0.716120749681282	0.581162324649299\\
    0.715430861723447	0.581897063991001\\
    0.714239090470527	0.583166332665331\\
    0.713426853707415	0.584025212630733\\
    0.712351179908144	0.585170340681363\\
    0.711422845691383	0.586143517121564\\
    0.710453644741036	0.587174348697395\\
    0.709418837675351	0.588235353252907\\
    0.70852245781129	0.589178356713427\\
    0.707414829659319	0.590311591856631\\
    0.706563709145913	0.591182364729459\\
    0.705410821643287	0.59235879597726\\
    0.704601879023824	0.593186372745491\\
    0.703406813627255	0.594400894165751\\
    0.702634505443696	0.595190380761523\\
    0.701402805611222	0.596434865384918\\
    0.700651063459181	0.597194388777555\\
    0.69939879759519	0.598461518340479\\
    0.698670129872454	0.599198396793587\\
    0.697394789579158	0.600489280311756\\
    0.696690262258175	0.601202404809619\\
    0.695390781563126	0.602498458763442\\
    0.694680101204387	0.603206412825651\\
    0.693386773547094	0.604447799284345\\
    0.692592259696513	0.605210420841683\\
    0.691382765531062	0.606371391957467\\
    0.690504493867492	0.607214428857715\\
    0.68937875751503	0.608295007100709\\
    0.688416754481895	0.609218436873748\\
    0.687374749498998	0.61021862376176\\
    0.686328952368173	0.61122244488978\\
    0.685370741482966	0.612142207895695\\
    0.684241182480958	0.613226452905812\\
    0.683366733466934	0.614065838513164\\
    0.68215343063742	0.615230460921844\\
    0.681362725450902	0.615989433755025\\
    0.680065644589766	0.617234468937876\\
    0.67935871743487	0.617913024487552\\
    0.67797785872308	0.619238476953908\\
    0.677354709418838	0.619832468275101\\
    0.675723767140957	0.62124248496994\\
    0.675350701402806	0.621558463224355\\
    0.673346693386774	0.623233349073168\\
    0.673331186447069	0.623246492985972\\
    0.671342685370741	0.624896244603049\\
    0.670915705292542	0.625250501002004\\
    0.669338677354709	0.626558919966561\\
    0.668500349482889	0.627254509018036\\
    0.667334669338677	0.628221667983012\\
    0.666084988127412	0.629258517034068\\
    0.665330661322645	0.629874720291958\\
    0.663662777596694	0.6312625250501\\
    0.663326653306613	0.631514350574399\\
    0.661322645290581	0.633154674444461\\
    0.661187923376242	0.633266533066132\\
    0.659318637274549	0.634630067376823\\
    0.658511206185584	0.635270541082164\\
    0.657314629258517	0.636160295250695\\
    0.655821881882067	0.637274549098196\\
    0.655310621242485	0.637654105734188\\
    0.653306613226453	0.639141507996283\\
    0.653123540996916	0.639278557114228\\
    0.651302605210421	0.640630427670599\\
    0.650424282306011	0.64128256513026\\
    0.649298597194389	0.642118319581379\\
    0.647725030692479	0.643286573146293\\
    0.647294589178357	0.643604494050547\\
    0.645290581162325	0.64509398468787\\
    0.645025807206539	0.645290581162325\\
    0.643286573146293	0.646554299332171\\
    0.642282228411473	0.647294589178357\\
    0.64128256513026	0.648020228327185\\
    0.639521232849378	0.649298597194389\\
    0.639278557114228	0.649474766758384\\
    0.637274549098196	0.650929103971318\\
    0.636760025952382	0.651302605210421\\
    0.635270541082164	0.652383731409361\\
    0.63399905219452	0.653306613226453\\
    0.633266533066132	0.65383833348918\\
    0.6312625250501	0.655292707143634\\
    0.631237848121554	0.655310621242485\\
    0.629258517034068	0.656722339740336\\
    0.628416355178575	0.657314629258517\\
    0.627254509018036	0.658122388907057\\
    0.625289533424445	0.659318637274549\\
    0.625250501002004	0.65934406935877\\
    0.623246492985972	0.660469489671836\\
    0.621727418172767	0.661322645290581\\
    0.62124248496994	0.661595033776529\\
    0.619238476953908	0.662720291087593\\
    0.618158889827264	0.663326653306613\\
    0.617234468937876	0.663845692223674\\
    0.615230460921844	0.66500892079769\\
    0.614711983131788	0.665330661322645\\
    0.613226452905812	0.666278437156205\\
    0.611585162201723	0.667334669338677\\
    0.61122244488978	0.66756658852052\\
    0.609218436873748	0.668851630689072\\
    0.608462219114869	0.669338677354709\\
    0.607214428857715	0.670137035895136\\
    0.605335723703342	0.671342685370741\\
    0.605210420841683	0.67142537167123\\
    0.603206412825651	0.672902500808433\\
    0.602625097145011	0.673346693386774\\
    0.601202404809619	0.674409398966067\\
    0.599946983892131	0.675350701402806\\
    0.599198396793587	0.675896884630191\\
    0.597223473611025	0.677354709418838\\
    0.597194388777555	0.67737599800984\\
    0.595190380761523	0.67884254051323\\
    0.594485131566427	0.67935871743487\\
    0.593186372745491	0.680460358623218\\
    0.592645092874748	0.681362725450902\\
    0.591703818301183	0.683366733466934\\
    0.591182364729459	0.684469085822908\\
    0.59075581079519	0.685370741482966\\
    0.589808357420536	0.687374749498998\\
    0.589178356713427	0.688706674646274\\
    0.588859605360059	0.68937875751503\\
    0.587905641617915	0.691382765531062\\
    0.587174348697395	0.692909874838588\\
    0.58694591352861	0.693386773547094\\
    0.585986614241005	0.695390781563126\\
    0.585170340681363	0.6970954325428\\
    0.58502693457824	0.697394789579158\\
    0.584065447608223	0.69939879759519\\
    0.583166332665331	0.701227463493361\\
    0.583080247902293	0.701402805611222\\
    0.582076422625863	0.703406813627255\\
    0.581162324649299	0.705181466486569\\
    0.581038618377973	0.705410821643287\\
    0.579874684765262	0.707414829659319\\
    0.579158316633267	0.708555191993463\\
    0.578585822337056	0.709418837675351\\
    0.577257753763103	0.711422845691383\\
    0.577154308617234	0.711578880207503\\
    0.575929605679904	0.713426853707415\\
    0.575150300601202	0.714602573339199\\
    0.574601236135274	0.715430861723447\\
    0.573272903006595	0.717434869739479\\
    0.57314629258517	0.717625150213059\\
    0.571936855475129	0.719438877755511\\
    0.571142284569138	0.720619941481831\\
    0.570588773068558	0.721442885771543\\
    0.56922073826404	0.723446893787575\\
    0.569138276553106	0.723566864199412\\
    0.567861356583198	0.725450901803607\\
    0.567134268537074	0.726484483092402\\
    0.566531058906591	0.727454909819639\\
    0.565285707660359	0.729458917835671\\
    0.565130260521042	0.729697836412398\\
    0.563991113585387	0.731462925851703\\
    0.56312625250501	0.732759409692834\\
    0.562656228771073	0.733466933867735\\
    0.561297628269289	0.735470941883767\\
    0.561122244488978	0.735727441630139\\
    0.55992667137427	0.7374749498998\\
    0.559118236472946	0.738642954259583\\
    0.558539056900201	0.739478957915832\\
    0.557136861647654	0.741482965931864\\
    0.557114228456914	0.741514641799736\\
    0.555707367155206	0.743486973947896\\
    0.555110220440882	0.744298023856094\\
    0.554232364251554	0.745490981963928\\
    0.55310621242485	0.746966981086432\\
    0.552703920845142	0.74749498997996\\
    0.551157956573617	0.749498997995992\\
    0.551102204408818	0.749569468972826\\
    0.549572976020546	0.751503006012024\\
    0.549098196392786	0.752103175472403\\
    0.54798733811822	0.753507014028056\\
    0.547094188376753	0.754623369607364\\
    0.546383743944554	0.755511022044088\\
    0.545090180360721	0.757090275229703\\
    0.544740573936584	0.75751503006012\\
    0.543086172344689	0.75947097669496\\
    0.543045511553776	0.759519038076152\\
    0.541350444174348	0.761523046092184\\
    0.541082164328657	0.761840174694324\\
    0.539655294962232	0.763527054108216\\
    0.539078156312625	0.764188018577049\\
    0.537907102723231	0.765531062124248\\
    0.537074148296593	0.766469051553362\\
    0.536131163717497	0.767535070140281\\
    0.535070140280561	0.768727019252026\\
    0.534340335510106	0.769539078156313\\
    0.533066132264529	0.77090468104676\\
    0.532465729544234	0.771543086172345\\
    0.531062124248497	0.773028543484492\\
    0.530551475898936	0.773547094188377\\
    0.529058116232465	0.774980167101056\\
    0.528413084923046	0.775551102204409\\
    0.527054108216433	0.776746559188499\\
    0.526134039228082	0.777555110220441\\
    0.525050100200401	0.77825681533417\\
    0.523046092184369	0.778885677091297\\
    0.521042084168337	0.779459843732726\\
    0.520689515128748	0.779559118236473\\
    0.519038076152305	0.780008613915152\\
    0.517034068136273	0.780552733335003\\
    0.51503006012024	0.78087543248881\\
    0.513026052104208	0.780947769593744\\
    0.511022044088176	0.780978188706464\\
    0.509018036072144	0.780876577894201\\
    0.507014028056112	0.780630512466682\\
    0.50501002004008	0.78035821046652\\
    0.503006012024048	0.780057476901084\\
    0.501002004008016	0.779690358443196\\
    0.500300030872667	0.779559118236473\\
    0.498997995991984	0.77930884859078\\
    0.496993987975952	0.778918679088419\\
    0.49498997995992	0.778539331621661\\
    0.492985971943888	0.778159134896877\\
    0.490981963927856	0.777774120130992\\
    0.489848874488139	0.777555110220441\\
    0.488977955911824	0.77738478568192\\
    0.486973947895792	0.776996816269665\\
    0.48496993987976	0.776610294349008\\
    0.482965931863727	0.776222402073238\\
    0.480961923847695	0.775832489179261\\
    0.479842937187808	0.775551102204409\\
    0.478957915831663	0.77532527097871\\
    0.476953907815631	0.77480166164979\\
    0.474949899799599	0.774269478488722\\
    0.472945891783567	0.773744105258304\\
    0.472196026078855	0.773547094188377\\
    0.470941883767535	0.773213888387795\\
    0.468937875751503	0.772679604552705\\
    0.466933867735471	0.772153341359882\\
    0.464929859719439	0.771600558589318\\
    0.464760995154772	0.771543086172345\\
    0.462925851703407	0.770916919250788\\
    0.460921843687375	0.770231338241354\\
    0.458917835671343	0.769541345981598\\
    0.458911262007346	0.769539078156313\\
    0.456913827655311	0.768818886585305\\
    0.454909819639279	0.768101661034523\\
    0.453321713091581	0.767535070140281\\
    0.452905811623247	0.767384122472164\\
    0.450901803607214	0.766658321222231\\
    0.448897795591182	0.765933076075146\\
    0.447789444449913	0.765531062124248\\
    0.44689378757515	0.765206125687985\\
    0.444889779559118	0.764480717967282\\
    0.442885771543086	0.763746455273785\\
    0.442331637362881	0.763527054108216\\
    0.440881763527054	0.762952939195561\\
    0.438877755511022	0.762159872894046\\
    0.437266211451254	0.761523046092184\\
    0.43687374749499	0.761367478767035\\
    0.434869739478958	0.76057105291822\\
    0.432865731462926	0.759772670071535\\
    0.432209551443565	0.759519038076152\\
    0.430861723446894	0.758980767530514\\
    0.428857715430862	0.758166464990403\\
    0.42719251137116	0.75751503006012\\
    0.42685370741483	0.757377970132025\\
    0.424849699398798	0.756545072058707\\
    0.422845691382766	0.755731088919204\\
    0.422307166844338	0.755511022044088\\
    0.420841683366733	0.754902954074347\\
    0.418837675350701	0.754069219182835\\
    0.417463349333332	0.753507014028056\\
    0.416833667334669	0.753243086535761\\
    0.414829659318637	0.752340412043755\\
    0.413094147831585	0.751503006012024\\
    0.412825651302605	0.751373019091659\\
    0.410821643286573	0.750285245813741\\
    0.409354507698125	0.749498997995992\\
    0.408817635270541	0.749197841049196\\
    0.406813627254509	0.748086129966909\\
    0.405767262139068	0.74749498997996\\
    0.404809619238477	0.746937200048657\\
    0.402805611222445	0.745803411241163\\
    0.40225616169329	0.745490981963928\\
    0.400801603206413	0.744647392070541\\
    0.398797595190381	0.743520563270757\\
    0.398738183432008	0.743486973947896\\
    0.396793587174349	0.742366858665982\\
    0.395212754340775	0.741482965931864\\
    0.394789579158317	0.74124186151908\\
    0.392785571142285	0.740107285009441\\
    0.391668919584207	0.739478957915832\\
    0.390781563126253	0.738974099906391\\
    0.38877755511022	0.737840876615256\\
    0.388128781380239	0.7374749498998\\
    0.386773547094188	0.736706848074676\\
    0.384769539078156	0.735572968082417\\
    0.384589072877949	0.735470941883767\\
    0.382765531062124	0.734436823072305\\
    0.381107662888538	0.733466933867735\\
    0.380761523046092	0.733261214309764\\
    0.37875751503006	0.732070044235521\\
    0.377739330814762	0.731462925851703\\
    0.376753507014028	0.730875078546804\\
    0.374749498997996	0.729684025788236\\
    0.37437248755124	0.729458917835671\\
    0.372745490981964	0.728490038652525\\
    0.371071814804395	0.727454909819639\\
    0.370741482965932	0.727243632404308\\
    0.3687374749499	0.725944843750216\\
    0.367976591126567	0.725450901803607\\
    0.366733466933868	0.724642863300057\\
    0.364885146628268	0.723446893787575\\
    0.364729458917836	0.723345613467315\\
    0.362725450901804	0.722040624028064\\
    0.361811207767117	0.721442885771543\\
    0.360721442885772	0.720730629168961\\
    0.358775932343664	0.719438877755511\\
    0.35871743486974	0.71940032381622\\
    0.356713426853707	0.718035506398204\\
    0.355870504174185	0.717434869739479\\
    0.354709418837675	0.716630891909321\\
    0.353078306215045	0.715430861723447\\
    0.352705410821643	0.715155877277573\\
    0.350701402805611	0.713679174022379\\
    0.350358478454452	0.713426853707415\\
    0.348697394789579	0.712200060747237\\
    0.347637256849771	0.711422845691383\\
    0.346693386773547	0.710726401400275\\
    0.344907375651609	0.709418837675351\\
    0.344689378757515	0.709258034361814\\
    0.342685370741483	0.707776626013658\\
    0.34219484148238	0.707414829659319\\
    0.340681362725451	0.706293830413842\\
    0.339479851760494	0.705410821643287\\
    0.338677354709419	0.704813289549002\\
    0.336752134986211	0.703406813627255\\
    0.336673346693387	0.70334823225006\\
    0.334669338677355	0.701863863431831\\
    0.33404448218273	0.701402805611222\\
    0.332665330661323	0.70037237221125\\
    0.331346398527545	0.69939879759519\\
    0.330661322645291	0.698887912512222\\
    0.328657314629259	0.697409564181336\\
    0.328637385045349	0.697394789579158\\
    0.326653306613226	0.695924481279679\\
    0.325934821346362	0.695390781563126\\
    0.324649298597194	0.694436879578705\\
    0.323233810478152	0.693386773547094\\
    0.322645290581162	0.69294706595552\\
    0.32064128256513	0.691464736715041\\
    0.320531190638885	0.691382765531062\\
    0.318637274549098	0.689977308759267\\
    0.31783234165926	0.68937875751503\\
    0.316633266533066	0.688487729409601\\
    0.315134540609809	0.687374749498998\\
    0.314629258517034	0.686993902039823\\
    0.312625250501002	0.685487693047058\\
    0.312470569660245	0.685370741482966\\
    0.31062124248497	0.683976657882296\\
    0.309813672242388	0.683366733466934\\
    0.308617234468938	0.682463725504616\\
    0.307171718516092	0.681362725450902\\
    0.306613226452906	0.680939741049033\\
    0.304609218436874	0.679390009362406\\
    0.304569118538947	0.67935871743487\\
    0.302605210420842	0.677828661346025\\
    0.30199835499474	0.677354709418838\\
    0.30060120240481	0.676265050735769\\
    0.299429291068363	0.675350701402806\\
    0.298597194388778	0.67470110597512\\
    0.296859456853514	0.673346693386774\\
    0.296593186372746	0.67313761411622\\
    0.294589178356713	0.671577591195142\\
    0.294287737241552	0.671342685370741\\
    0.292585170340681	0.670015540511737\\
    0.291718119115663	0.669338677354709\\
    0.290581162324649	0.668444310527413\\
    0.289154924413888	0.667334669338677\\
    0.288577154308617	0.666880211208515\\
    0.286583634512922	0.665330661322645\\
    0.286573146292585	0.665322420306666\\
    0.284569138276553	0.663745850154076\\
    0.284028672118151	0.663326653306613\\
    0.282565130260521	0.662178252024564\\
    0.281469811376308	0.661322645290581\\
    0.280561122244489	0.660609753036549\\
    0.278913345986367	0.659318637274549\\
    0.278557114228457	0.659038893628118\\
    0.276553106212425	0.65746872415394\\
    0.276358181040283	0.657314629258517\\
    0.274549098196393	0.655892628116839\\
    0.273813354075791	0.655310621242485\\
    0.272545090180361	0.654311823387799\\
    0.271279606786536	0.653306613226453\\
    0.270541082164329	0.652723400935724\\
    0.268755753849926	0.651302605210421\\
    0.268537074148297	0.651129404086817\\
    0.266533066132265	0.649528842156514\\
    0.266244878252084	0.649298597194389\\
    0.264529058116232	0.647925840647563\\
    0.263771525659032	0.647294589178357\\
    0.2625250501002	0.646264447026635\\
    0.261364055322491	0.645290581162325\\
    0.260521042084168	0.644581079182856\\
    0.258978676380309	0.643286573146293\\
    0.258517034068136	0.642897946367543\\
    0.256594045005256	0.64128256513026\\
    0.256513026052104	0.641214322317321\\
    0.254509018036072	0.639526757479347\\
    0.254214385022764	0.639278557114228\\
    0.25250501002004	0.63783773300016\\
    0.251835761840604	0.637274549098196\\
    0.250501002004008	0.636149483598366\\
    0.249455386175342	0.635270541082164\\
    0.248496993987976	0.634462657835418\\
    0.247072481724598	0.633266533066132\\
    0.246492985971944	0.632778003747619\\
    0.244686251468352	0.6312625250501\\
    0.244488977955912	0.631096217129034\\
    0.24248496993988	0.629409057099181\\
    0.242306625111858	0.629258517034068\\
    0.240480961923848	0.627714752226802\\
    0.239934957296018	0.627254509018036\\
    0.238476953907816	0.626021866015291\\
    0.237562326732159	0.625250501002004\\
    0.236472945891784	0.624329492115982\\
    0.235187387939744	0.623246492985972\\
    0.234468937875752	0.622639061070242\\
    0.232809304215379	0.62124248496994\\
    0.232464929859719	0.620951300157881\\
    0.230460921843687	0.619265705628636\\
    0.23042881184074	0.619238476953908\\
    0.228456913827655	0.617568954833584\\
    0.228062115826427	0.617234468937876\\
    0.226452905811623	0.615869622499983\\
    0.225697630457933	0.615230460921844\\
    0.224448897795591	0.614169997474897\\
    0.22333246367404	0.613226452905812\\
    0.222444889779559	0.612472878762471\\
    0.220963266052386	0.61122244488978\\
    0.220440881763527	0.610779016087794\\
    0.218589197217377	0.609218436873748\\
    0.218436873747495	0.609089163105934\\
    0.216432865731463	0.607384256269093\\
    0.216243463060142	0.607214428857715\\
    0.214428857715431	0.605607930777114\\
    0.213985904541094	0.605210420841683\\
    0.212424849699399	0.603811662381576\\
    0.21175019002096	0.603206412825651\\
    0.210420841683367	0.602014870976687\\
    0.209514949788668	0.601202404809619\\
    0.208416833667335	0.600218536297669\\
    0.207279081822106	0.599198396793587\\
    0.206412825651303	0.598422569524846\\
    0.205042843201474	0.597194388777555\\
    0.204408817635271	0.596626250867548\\
    0.202803799573743	0.595190380761523\\
    0.202404809619238	0.594832750351276\\
    0.200560588491115	0.593186372745491\\
    0.200400801603206	0.593043135181477\\
    0.198396793587174	0.591254674656808\\
    0.198316161923643	0.591182364729459\\
    0.196392785571142	0.589464184414175\\
    0.196073574246331	0.589178356713427\\
    0.19438877755511	0.587672804124115\\
    0.193831905675739	0.587174348697395\\
    0.192384769539078	0.585880735317479\\
    0.191590845321399	0.585170340681363\\
    0.190380761523046	0.584088193672149\\
    0.189350198859315	0.583166332665331\\
    0.188376753507014	0.582295515853617\\
    0.18710947049092	0.581162324649299\\
    0.186372745490982	0.580503052857585\\
    0.184868362287083	0.579158316633267\\
    0.18436873747495	0.578710959232138\\
    0.182626702359692	0.577154308617234\\
    0.182364729458918	0.57691931393554\\
    0.180383891181738	0.575150300601202\\
    0.180360721442886	0.575129514448594\\
    0.178356713426854	0.57333962059483\\
    0.17814083199032	0.57314629258517\\
    0.176352705410822	0.571548578607164\\
    0.175898861547003	0.571142284569138\\
    0.17434869739479	0.569756663630627\\
    0.173657727833944	0.569138276553106\\
    0.172344689378758	0.567964251063891\\
    0.17141693803206	0.567134268537074\\
    0.170340681362725	0.56617163213912\\
    0.169176253730967	0.565130260521042\\
    0.168336673346693	0.564379034181872\\
    0.166935429300746	0.56312625250501\\
    0.166332665330661	0.562586746891259\\
    0.16469397053719	0.561122244488978\\
    0.164328657314629	0.560795169071743\\
    0.162324649298597	0.559148287038005\\
    0.162285345480599	0.559118236472946\\
    0.160320641282565	0.557609776712556\\
    0.159669063598793	0.557114228456914\\
    0.158316633266533	0.55607718878222\\
    0.157055380442689	0.555110220440882\\
    0.156312625250501	0.554539660096866\\
    0.154440000803419	0.55310621242485\\
    0.154308617234469	0.553005085709418\\
    0.152304609218437	0.551464575268374\\
    0.151831007028575	0.551102204408818\\
    0.150300601202405	0.549925005762339\\
    0.1492272381332	0.549098196392786\\
    0.148296593186373	0.548381020477562\\
    0.146624880568421	0.547094188376753\\
    0.146292585170341	0.54683756473908\\
    0.144288577154309	0.545292951525865\\
    0.144025795462235	0.545090180360721\\
    0.142284569138277	0.543746564791357\\
    0.141431069729713	0.543086172344689\\
    0.140280561122244	0.54219677321637\\
    0.13883743304179	0.541082164328657\\
    0.138276553106212	0.54064778089855\\
    0.13627254509018	0.539102833806157\\
    0.136240664545329	0.539078156312625\\
    0.134268537074148	0.537557428456778\\
    0.133643023341675	0.537074148296593\\
    0.132264529058116	0.536014376427295\\
    0.131034238476641	0.535070140280561\\
    0.130260521042084	0.534475455508795\\
    0.128420835387518	0.533066132264529\\
    0.128256513026052	0.532939596672458\\
    0.12625250501002	0.531406159449488\\
    0.125805032626646	0.531062124248497\\
    0.124248496993988	0.529868703594788\\
    0.123192935129453	0.529058116232465\\
    0.122244488977956	0.528329525487032\\
    0.120580493423768	0.527054108216433\\
    0.120240480961924	0.526792424379711\\
    0.118236472945892	0.525258149198162\\
    0.117964874604583	0.525050100200401\\
    0.11623246492986	0.52372206628704\\
    0.115351558367674	0.523046092184369\\
    0.114228456913828	0.522183792719414\\
    0.11273974265195	0.521042084168337\\
    0.112224448897796	0.520645713992678\\
    0.110220440881764	0.519111296161205\\
    0.110125016217691	0.519038076152305\\
    0.108216432865731	0.517573685845755\\
    0.107510537838191	0.517034068136273\\
    0.106212424849699	0.516037864960304\\
    0.104895283716178	0.51503006012024\\
    0.104208416833667	0.514502314759839\\
    0.102278596658738	0.513026052104208\\
    0.102204408817635	0.512968950406967\\
    0.100200400801603	0.511435584081722\\
    0.0996589012845779	0.511022044088176\\
    0.0981963927855711	0.509902324301321\\
    0.097034240955414	0.509018036072144\\
    0.0961923847695391	0.508373361127911\\
    0.0944063646834712	0.507014028056112\\
    0.094188376753507	0.506846905726918\\
    0.0921843687374749	0.505314457504893\\
    0.0917866629907235	0.50501002004008\\
    0.0901803607214429	0.503778511144183\\
    0.089167531916257	0.503006012024048\\
    0.0881763527054108	0.502245922772764\\
    0.0865393476586507	0.501002004008016\\
    0.0861723446893788	0.500720646394768\\
    0.0841683366733467	0.499188369007424\\
    0.0839226085393142	0.498997995991984\\
    0.0821643286573146	0.497628571642519\\
    0.0813665818330997	0.496993987975952\\
    0.0801603206412826	0.496007614040606\\
    0.0789124205332267	0.49498997995992\\
    0.0781563126252505	0.494371337420064\\
    0.0764545545185759	0.492985971943888\\
    0.0761523046092184	0.492739740879596\\
    0.0741482965931864	0.491107372261971\\
    0.0740027293062993	0.490981963927856\\
    0.0721442885771543	0.489449994748284\\
    0.0716153201168979	0.488977955911824\\
    0.0701402805611222	0.487697240769015\\
    0.0693318264450607	0.486973947895792\\
    0.0681362725450902	0.485896672820289\\
    0.0671161129198789	0.48496993987976\\
    0.0661322645290581	0.484071374261031\\
    0.0649243345988499	0.482965931863727\\
    0.064128256513026	0.482239001097546\\
    0.0627343784079932	0.480961923847695\\
    0.062124248496994	0.480403976424104\\
    0.0605464092923796	0.478957915831663\\
    0.0601202404809619	0.478567770022007\\
    0.0583592051739765	0.476953907815631\\
    0.0581162324649299	0.47673130383198\\
    0.0561723272152468	0.474949899799599\\
    0.0561122244488978	0.474894805565433\\
    0.0541082164328657	0.473060058450378\\
    0.0539838350099619	0.472945891783567\\
    0.0521042084168337	0.471225345870328\\
    0.0517953690360569	0.470941883767535\\
    0.0501002004008016	0.469390025867777\\
    0.0496180151595433	0.468937875751503\\
    0.0480961923847695	0.467544051678154\\
    0.0474493103062774	0.466933867735471\\
    0.0460921843687375	0.465685972732264\\
    0.0452916447277039	0.464929859719439\\
    0.0440881763527054	0.463808536344273\\
    0.0431542270789305	0.462925851703407\\
    0.0420841683366733	0.461927679029171\\
    0.0410122904961695	0.460921843687375\\
    0.0400801603206413	0.460057386079368\\
    0.0388574693825904	0.458917835671343\\
    0.0380761523046092	0.458214102079074\\
    0.0366358248365616	0.456913827655311\\
    0.0360721442885772	0.456403888751791\\
    0.0344163322210414	0.454909819639279\\
    0.0340681362725451	0.454594376376233\\
    0.0321907316766469	0.452905811623247\\
    0.032064128256513	0.452788067084486\\
    0.030060120240481	0.45091425616322\\
    0.0300469690715044	0.450901803607214\\
    0.0280561122244489	0.449018183437035\\
    0.0279289401817292	0.448897795591182\\
    0.0260521042084168	0.447121975953477\\
    0.0258110015598039	0.44689378757515\\
    0.0240480961923848	0.445213473677221\\
    0.023706956801085	0.444889779559118\\
    0.0220440881763527	0.443299629476037\\
    0.0216126724716185	0.442885771543086\\
    0.0200400801603206	0.441381690980732\\
    0.0195189419799593	0.440881763527054\\
    0.0180360721442886	0.439463240485255\\
    0.0174257602507532	0.438877755511022\\
    0.0160320641282565	0.437544323691026\\
    0.0153330471104152	0.43687374749499\\
    0.0140280561122244	0.435624960961639\\
    0.0132408293921042	0.434869739478958\\
    0.0120240480961924	0.433705156474534\\
    0.0111477763523804	0.432865731462926\\
    0.0100200400801603	0.43178627193548\\
    0.0090542920221158	0.430861723446894\\
    0.00801603206412826	0.4298678127444\\
    0.00696084182762422	0.428857715430862\\
    0.00601202404809619	0.427949338302221\\
    0.00486756375830533	0.42685370741483\\
    0.00400801603206413	0.426030685779793\\
    0.00278285971720144	0.424849699398798\\
    0.00200400801603206	0.424098645313508\\
    0.000711040482667221	0.422845691382766\\
    0	0.422156404423403\\
    0 0\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
    x	y\\
    0.0622038234844779	0.699517691011127\\
  };
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.0122038234844779	0.649517691011127\\
    0.112203823484478	0.649517691011127\\
    0.112203823484478	0.749517691011127\\
    0.0122038234844779	0.749517691011127\\
    0.0122038234844779	0.649517691011127\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.653438852111522	0.940932040207878\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.603438852111522	0.890932040207878\\
    0.703438852111522	0.890932040207878\\
    0.703438852111522	0.990932040207878\\
    0.603438852111522	0.990932040207878\\
    0.603438852111522	0.890932040207878\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.475877998160002	0.716252228435398\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.425877998160002	0.666252228435398\\
    0.525877998160002	0.666252228435398\\
    0.525877998160002	0.766252228435398\\
    0.425877998160002	0.766252228435398\\
    0.425877998160002	0.666252228435398\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.881171107608941	0.102006802117781\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.831171107608941	0.0520068021177811\\
    0.931171107608941	0.0520068021177811\\
    0.931171107608941	0.152006802117781\\
    0.831171107608941	0.152006802117781\\
    0.831171107608941	0.0520068021177811\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.504671027934328	0.468485445552553\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.454671027934328	0.418485445552553\\
    0.554671027934328	0.418485445552553\\
    0.554671027934328	0.518485445552553\\
    0.454671027934328	0.518485445552553\\
    0.454671027934328	0.418485445552553\\
  };
\addplot[plotstyle4] table[row sep=crcr]  {%
  x	y\\
  0.146958462776456	0.327513282336111\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.0969584627764559	0.277513282336111\\
    0.196958462776456	0.277513282336111\\
    0.196958462776456	0.377513282336111\\
    0.0969584627764559	0.377513282336111\\
    0.0969584627764559	0.277513282336111\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.343949894156419	0.139482735042765\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.293949894156419	0.0894827350427649\\
    0.393949894156419	0.0894827350427649\\
    0.393949894156419	0.189482735042765\\
    0.293949894156419	0.189482735042765\\
    0.293949894156419	0.0894827350427649\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.909789997881109	0.542187423502312\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.859789997881109	0.492187423502312\\
    0.959789997881109	0.492187423502312\\
    0.959789997881109	0.592187423502312\\
    0.859789997881109	0.592187423502312\\
    0.859789997881109	0.492187423502312\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.858849250205192	0.869598286241914\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.808849250205192	0.819598286241914\\
    0.908849250205192	0.819598286241914\\
    0.908849250205192	0.919598286241915\\
    0.808849250205192	0.919598286241915\\
    0.808849250205192	0.819598286241914\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.0545227288910538	0.0825330330763264\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.0045227288910538	0.0325330330763264\\
    0.104522728891054	0.0325330330763264\\
    0.104522728891054	0.132533033076326\\
    0.0045227288910538	0.132533033076326\\
    0.0045227288910538	0.0325330330763264\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.688867728968948	0.47713490317739\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.638867728968948	0.42713490317739\\
    0.738867728968948	0.42713490317739\\
    0.738867728968948	0.52713490317739\\
    0.638867728968948	0.52713490317739\\
    0.638867728968948	0.42713490317739\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.932873750915193	0.285675332669359\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.882873750915193	0.235675332669359\\
    0.982873750915193	0.235675332669359\\
    0.982873750915193	0.335675332669359\\
    0.882873750915193	0.335675332669359\\
    0.882873750915193	0.235675332669359\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.678093450968738	0.304269608315825\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.628093450968738	0.254269608315825\\
    0.728093450968738	0.254269608315825\\
    0.728093450968738	0.354269608315825\\
    0.628093450968738	0.354269608315825\\
    0.628093450968738	0.254269608315825\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.464092422497476	0.330219698075404\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.414092422497476	0.280219698075404\\
    0.514092422497476	0.280219698075404\\
    0.514092422497476	0.380219698075404\\
    0.414092422497476	0.380219698075404\\
    0.414092422497476	0.280219698075404\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.457455064367977	0.948688693660052\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.407455064367977	0.898688693660052\\
    0.507455064367977	0.898688693660052\\
    0.507455064367977	0.998688693660052\\
    0.407455064367977	0.998688693660052\\
    0.407455064367977	0.898688693660052\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.127224476929666	0.469871568153417\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.0772244769296658	0.419871568153417\\
    0.177224476929666	0.419871568153417\\
    0.177224476929666	0.519871568153417\\
    0.0772244769296658	0.519871568153417\\
    0.0772244769296658	0.419871568153417\\
  };
\addplot[plotstyle2] table[row sep=crcr] {%
  x	y\\
  0.65055221171236	0.731546142845483\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.60055221171236	0.681546142845483\\
    0.70055221171236	0.681546142845483\\
    0.70055221171236	0.781546142845483\\
    0.60055221171236	0.781546142845483\\
    0.60055221171236	0.681546142845483\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.520685734384762	0.122900716804099\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.470685734384762	0.0729007168040987\\
    0.570685734384762	0.0729007168040987\\
    0.570685734384762	0.172900716804099\\
    0.470685734384762	0.172900716804099\\
    0.470685734384762	0.0729007168040987\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.327127034668595	0.457404465173409\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.277127034668595	0.407404465173409\\
    0.377127034668595	0.407404465173409\\
    0.377127034668595	0.507404465173409\\
    0.277127034668595	0.507404465173409\\
    0.277127034668595	0.407404465173409\\
  };
\addplot[plotstyle4] table[row sep=crcr] {%
  x	y\\
  0.685846572854427	0.061586905952513\\
};
\addplot [plotstyle3]
table[row sep=crcr]{%
    0.635846572854427	0.011586905952513\\
    0.735846572854427	0.011586905952513\\
    0.735846572854427	0.111586905952513\\
    0.635846572854427	0.111586905952513\\
    0.635846572854427	0.011586905952513\\
  };


==> figures/decision-bounds_legends.tikz <==
% \addlegendimage{plotstyle1}
% \addlegendentry{Style 1}
\addlegendimage{plotstyle2}
\addlegendentry{Class 1}
\addlegendimage{plotstyle4}
\addlegendentry{Class 2}
\addlegendimage{plotstyle3}
\addlegendentry{Perturbation Set}
% \addlegendimage{plotstyle5}
% \addlegendentry{Style 5}
% \addlegendimage{plotstyle6}
% \addlegendentry{Perturbation Set}


==> figures/eval/mnist-nn-large.tikz <==
\newcommand*{\tikzscale}{0.8}

\definecolor{mycolor1}{rgb}{0.47060,0.77250,0.49800}%
\definecolor{mycolor2}{rgb}{0.62350,0.72940,0.21180}%
\definecolor{mycolor3}{rgb}{0.49412,0.18431,0.55686}%
\definecolor{mycolor4}{rgb}{0.94510,0.55290,0.56860}%
\definecolor{mycolor5}{rgb}{1.00000,0.68240,0.29800}%
\definecolor{mycolor6}{rgb}{0.27060,0.58820,1.00000}%
%
\begin{tikzpicture}
  \pgfplotsset{
    plotstyle1/.style={color=mycolor1, legend image post style={thick}},
    plotstyle2/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.3, forget plot},
    plotstyle3/.style={color=mycolor2, legend image post style={thick}},
    plotstyle4/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.3, forget plot},
    plotstyle5/.style={color=mycolor3, legend image post style={thick}},
    plotstyle6/.style={area legend, draw=none, fill=mycolor3, fill opacity=0.3, forget plot},
    plotstyle7/.style={color=mycolor4, legend image post style={thick}},
    plotstyle8/.style={area legend, draw=none, fill=mycolor4, fill opacity=0.3, forget plot},
    plotstyle9/.style={color=mycolor5, legend image post style={thick}},
    plotstyle10/.style={area legend, draw=none,fill=mycolor5, fill opacity=0.3, forget plot},
    plotstyle11/.style={color=mycolor6, legend image post style={thick}},
    plotstyle12/.style={area legend, draw=none,fill=mycolor6, fill opacity=0.3, forget plot},
    /.style={}
  }
  \def\rows{1}
  \def\cols{2}
  \def\horzsep{7.5mm}
  \def\basepath{tikz/eval/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*0.5\textwidth, % -\horzsep,
      legend style={anchor=north,legend columns=3,legend to name=mnistLegend, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
      scaled ticks=false, tick label style={/pgf/number format/fixed}, %
    ]
    \nextgroupplot[xmin=0,xmax=0.1,ymin=0,ymax=1,xlabel={$\epsilon_\text{test}$},title={Verified Accuracy},
      scale=\tikzscale,transform shape,xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale}]
    \input{\basepath mnist-nn-large_11.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=0,xmax=0.1,ymin=0,ymax=1,xlabel={$\epsilon_\text{test}$},title={Falsified Accuracy},
      scale=\tikzscale,transform shape,xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},yticklabel=\empty,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale}]
    \input{\basepath mnist-nn-large_legends.tikz}
    \input{\basepath mnist-nn-large_12.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node[scale=\tikzscale] at([yshift=-3ex]legendpos) {\pgfplotslegendfromname{mnistLegend}};

\end{tikzpicture}%

==> figures/eval/mnist-nn-large_11.tikz <==
\addplot [plotstyle1]
table[row sep=crcr]{%
    0	0.98094\\
    0.00714285714285714	0.94734\\
    0.01	0.9085\\
    0.0142857142857143	0.75441\\
    0.0214285714285714	0.41061\\
    0.0285714285714286	0.17689\\
    0.0357142857142857	0.05296\\
    0.0428571428571429	0.00969\\
    0.05	0.00125\\
    0.0571428571428571	7e-05\\
    0.0642857142857143	0\\
    0.1	0\\
  };



\addplot[plotstyle2]
table[row sep=crcr] {%
    x	y\\
    0	0.982073529394806\\
    0.00714285714285714	0.950404564496883\\
    0.01	0.914554933709152\\
    0.0142857142857143	0.776456488760496\\
    0.0214285714285714	0.44030408657928\\
    0.0285714285714286	0.20050837561448\\
    0.0357142857142857	0.0662954331679844\\
    0.0428571428571429	0.0142155938836798\\
    0.05	0.00227767266729787\\
    0.0571428571428571	0.000175934990547138\\
    0.0642857142857143	0\\
    0.0571428571428571	-3.5934990547138e-05\\
    0.05	0.000222327332702133\\
    0.0428571428571429	0.0051644061163202\\
    0.0357142857142857	0.0396245668320156\\
    0.0285714285714286	0.15327162438552\\
    0.0214285714285714	0.38091591342072\\
    0.0142857142857143	0.732363511239504\\
    0.01	0.902445066290848\\
    0.00714285714285714	0.944275435503117\\
    0	0.979806470605194\\
  }--cycle;
\addplot [plotstyle3]
table[row sep=crcr]{%
    0	0.9883\\
    0.00714285714285714	0.9806\\
    0.01	0.97194\\
    0.0142857142857143	0.94319\\
    0.0214285714285714	0.77518\\
    0.0285714285714286	0.39143\\
    0.0357142857142857	0.13542\\
    0.0428571428571429	0.03075\\
    0.05	0.00357\\
    0.0571428571428571	0.00028\\
    0.0642857142857143	2e-05\\
    0.0714285714285714	0\\
    0.1	0\\
  };



\addplot[plotstyle4]
table[row sep=crcr] {%
    x	y\\
    0	0.988732049379894\\
    0.00714285714285714	0.981377460252646\\
    0.01	0.973475650423183\\
    0.0142857142857143	0.946220016501605\\
    0.0214285714285714	0.788298333227459\\
    0.0285714285714286	0.414029707471067\\
    0.0357142857142857	0.150509937780595\\
    0.0428571428571429	0.0378821260660635\\
    0.05	0.00490337499934898\\
    0.0571428571428571	0.000478885785202351\\
    0.0642857142857143	6.21637021355784e-05\\
    0.0714285714285714	0\\
    0.0642857142857143	-2.21637021355784e-05\\
    0.0571428571428571	8.11142147976493e-05\\
    0.05	0.00223662500065102\\
    0.0428571428571429	0.0236178739339365\\
    0.0357142857142857	0.120330062219405\\
    0.0285714285714286	0.368830292528934\\
    0.0214285714285714	0.762061666772541\\
    0.0142857142857143	0.940159983498395\\
    0.01	0.970404349576817\\
    0.00714285714285714	0.979822539747354\\
    0	0.987867950620106\\
  }--cycle;
% \addplot [plotstyle5]
% table[row sep=crcr]{%
%     0	0.96027\\
%     0.00714285714285714	0.94874\\
%     0.01	0.94084\\
%     0.0142857142857143	0.92439\\
%     0.0214285714285714	0.88548\\
%     0.0285714285714286	0.82861\\
%     0.0357142857142857	0.75569\\
%     0.0428571428571429	0.6703\\
%     0.05	0.58138\\
%     0.0571428571428571	0.49342\\
%     0.0642857142857143	0.40753\\
%     0.0714285714285714	0.32657\\
%     0.0785714285714286	0.25381\\
%     0.0857142857142857	0.19288\\
%     0.0928571428571429	0.1431\\
%     0.1	0.10329\\
%   };



% \addplot[plotstyle6]
% table[row sep=crcr] {%
%     x	y\\
%     0	0.962712698871695\\
%     0.00714285714285714	0.952795503804845\\
%     0.01	0.945997992718964\\
%     0.0142857142857143	0.931862980961065\\
%     0.0214285714285714	0.89884951756796\\
%     0.0285714285714286	0.850225398317969\\
%     0.0357142857142857	0.786840403956717\\
%     0.0428571428571429	0.712469288456042\\
%     0.05	0.632162407277411\\
%     0.0571428571428571	0.548618123961679\\
%     0.0642857142857143	0.461004480933536\\
%     0.0714285714285714	0.378729052692488\\
%     0.0785714285714286	0.299749778212593\\
%     0.0857142857142857	0.233182158751114\\
%     0.0928571428571429	0.176872934594304\\
%     0.1	0.130610625094524\\
%     0.1	0.0759693749054756\\
%     0.0928571428571429	0.109327065405696\\
%     0.0857142857142857	0.152577841248886\\
%     0.0785714285714286	0.207870221787407\\
%     0.0714285714285714	0.274410947307512\\
%     0.0642857142857143	0.354055519066464\\
%     0.0571428571428571	0.438221876038321\\
%     0.05	0.530597592722589\\
%     0.0428571428571429	0.628130711543958\\
%     0.0357142857142857	0.724539596043283\\
%     0.0285714285714286	0.806994601682031\\
%     0.0214285714285714	0.87211048243204\\
%     0.0142857142857143	0.916917019038935\\
%     0.01	0.935682007281036\\
%     0.00714285714285714	0.944684496195155\\
%     0	0.957827301128306\\
%   }--cycle;
\addplot [plotstyle5]
table[row sep=crcr]{%
    0	0.96027\\
    0.00714285714285714	0.95541\\
    0.01	0.95346\\
    0.0142857142857143	0.95046\\
    0.0214285714285714	0.94501\\
    0.0285714285714286	0.93868\\
    0.0357142857142857	0.9319\\
    0.0428571428571429	0.92431\\
    0.05	0.91637\\
    0.0571428571428571	0.90709\\
    0.0642857142857143	0.89712\\
    0.0714285714285714	0.8853\\
    0.0785714285714286	0.87224\\
    0.0857142857142857	0.85728\\
    0.0928571428571429	0.84055\\
    0.1	0.82114\\
  };



\addplot[plotstyle6]
table[row sep=crcr] {%
    x	y\\
    0	0.962712698871695\\
    0.00714285714285714	0.957961448390403\\
    0.01	0.95598859205444\\
    0.0142857142857143	0.952868872488669\\
    0.0214285714285714	0.947554471130379\\
    0.0285714285714286	0.941466794255452\\
    0.0357142857142857	0.934805550244312\\
    0.0428571428571429	0.927258238645549\\
    0.05	0.919736188084796\\
    0.0571428571428571	0.910688286629309\\
    0.0642857142857143	0.900813477734842\\
    0.0714285714285714	0.888797300546294\\
    0.0785714285714286	0.875321197458421\\
    0.0857142857142857	0.860105990485161\\
    0.0928571428571429	0.843110490404417\\
    0.1	0.824330680874742\\
    0.1	0.817949319125258\\
    0.0928571428571429	0.837989509595583\\
    0.0857142857142857	0.854454009514839\\
    0.0785714285714286	0.869158802541579\\
    0.0714285714285714	0.881802699453706\\
    0.0642857142857143	0.893426522265157\\
    0.0571428571428571	0.903491713370691\\
    0.05	0.913003811915204\\
    0.0428571428571429	0.921361761354451\\
    0.0357142857142857	0.928994449755688\\
    0.0285714285714286	0.935893205744548\\
    0.0214285714285714	0.942465528869621\\
    0.0142857142857143	0.948051127511331\\
    0.01	0.95093140794556\\
    0.00714285714285714	0.952858551609597\\
    0	0.957827301128306\\
  }--cycle;

% \addplot [plotstyle7]
% table[row sep=crcr]{%
%     0	0.94891\\
%     0.00714285714285714	0.9357\\
%     0.01	0.92702\\
%     0.0142857142857143	0.91127\\
%     0.0214285714285714	0.87775\\
%     0.0285714285714286	0.83518\\
%     0.0357142857142857	0.785\\
%     0.0428571428571429	0.72411\\
%     0.05	0.65491\\
%     0.0571428571428571	0.57708\\
%     0.0642857142857143	0.49233\\
%     0.0714285714285714	0.40821\\
%     0.0785714285714286	0.32687\\
%     0.0857142857142857	0.25141\\
%     0.0928571428571429	0.1877\\
%     0.1	0.13467\\
%   };



% \addplot[plotstyle8]
% table[row sep=crcr] {%
%     x	y\\
%     0	0.953077453259086\\
%     0.00714285714285714	0.940772146159829\\
%     0.01	0.932781134147602\\
%     0.0142857142857143	0.919263615507947\\
%     0.0214285714285714	0.890614874659319\\
%     0.0285714285714286	0.8526418822964\\
%     0.0357142857142857	0.806231423252654\\
%     0.0428571428571429	0.745938088428546\\
%     0.05	0.679114290253314\\
%     0.0571428571428571	0.607442835469992\\
%     0.0642857142857143	0.527988037897039\\
%     0.0714285714285714	0.449535602771701\\
%     0.0785714285714286	0.369234241997232\\
%     0.0857142857142857	0.293673366064609\\
%     0.0928571428571429	0.225337215624964\\
%     0.1	0.166607092680595\\
%     0.1	0.102732907319405\\
%     0.0928571428571429	0.150062784375036\\
%     0.0857142857142857	0.209146633935391\\
%     0.0785714285714286	0.284505758002768\\
%     0.0714285714285714	0.366884397228299\\
%     0.0642857142857143	0.456671962102961\\
%     0.0571428571428571	0.546717164530009\\
%     0.05	0.630705709746686\\
%     0.0428571428571429	0.702281911571454\\
%     0.0357142857142857	0.763768576747346\\
%     0.0285714285714286	0.8177181177036\\
%     0.0214285714285714	0.864885125340681\\
%     0.0142857142857143	0.903276384492053\\
%     0.01	0.921258865852398\\
%     0.00714285714285714	0.930627853840171\\
%     0	0.944742546740914\\
%   }--cycle;
\addplot [plotstyle7]
table[row sep=crcr]{%
    0	0.94891\\
    0.00714285714285714	0.94211\\
    0.01	0.93957\\
    0.0142857142857143	0.93543\\
    0.0214285714285714	0.92731\\
    0.0285714285714286	0.91888\\
    0.0357142857142857	0.90872\\
    0.0428571428571429	0.8979\\
    0.05	0.88527\\
    0.0571428571428571	0.87069\\
    0.0642857142857143	0.85435\\
    0.0714285714285714	0.83546\\
    0.0785714285714286	0.81282\\
    0.0857142857142857	0.78564\\
    0.0928571428571429	0.75308\\
    0.1	0.71387\\
  };



\addplot[plotstyle8]
table[row sep=crcr] {%
    x	y\\
    0	0.953077453259086\\
    0.00714285714285714	0.946374178962265\\
    0.01	0.943901550915473\\
    0.0142857142857143	0.939818127922779\\
    0.0214285714285714	0.931772796831086\\
    0.0285714285714286	0.923349103812722\\
    0.0357142857142857	0.913614168865997\\
    0.0428571428571429	0.903243531915628\\
    0.05	0.890821786499257\\
    0.0571428571428571	0.876248267116047\\
    0.0642857142857143	0.860087837378123\\
    0.0714285714285714	0.842185110490625\\
    0.0785714285714286	0.821190025886061\\
    0.0857142857142857	0.795966148039484\\
    0.0928571428571429	0.766151325700003\\
    0.1	0.729897549199217\\
    0.1	0.697842450800783\\
    0.0928571428571429	0.740008674299997\\
    0.0857142857142857	0.775313851960516\\
    0.0785714285714286	0.804449974113939\\
    0.0714285714285714	0.828734889509375\\
    0.0642857142857143	0.848612162621878\\
    0.0571428571428571	0.865131732883953\\
    0.05	0.879718213500743\\
    0.0428571428571429	0.892556468084372\\
    0.0357142857142857	0.903825831134004\\
    0.0285714285714286	0.914410896187278\\
    0.0214285714285714	0.922847203168913\\
    0.0142857142857143	0.931041872077222\\
    0.01	0.935238449084527\\
    0.00714285714285714	0.937845821037735\\
    0	0.944742546740914\\
  }--cycle;

\addplot [plotstyle9]
table[row sep=crcr]{%
    0	0.98846\\
    0.00714285714285714	0.98112\\
    0.01	0.97204\\
    0.0142857142857143	0.94286\\
    0.0214285714285714	0.77395\\
    0.0285714285714286	0.37792\\
    0.0357142857142857	0.12465\\
    0.0428571428571429	0.02551\\
    0.05	0.00285\\
    0.0571428571428571	0.00018\\
    0.0642857142857143	0\\
    0.1	0\\
  };



\addplot[plotstyle10]
table[row sep=crcr] {%
    x	y\\
    0	0.98919665912515\\
    0.00714285714285714	0.98183616261344\\
    0.01	0.972800409246539\\
    0.0142857142857143	0.94487450297151\\
    0.0214285714285714	0.786780281022297\\
    0.0285714285714286	0.395762508543114\\
    0.0357142857142857	0.134279382119326\\
    0.0428571428571429	0.0296083601056466\\
    0.05	0.00387225241501304\\
    0.0571428571428571	0.000341932770686548\\
    0.0642857142857143	0\\
    0.0571428571428571	1.80672293134517e-05\\
    0.05	0.00182774758498696\\
    0.0428571428571429	0.0214116398943534\\
    0.0357142857142857	0.115020617880674\\
    0.0285714285714286	0.360077491456886\\
    0.0214285714285714	0.761119718977703\\
    0.0142857142857143	0.94084549702849\\
    0.01	0.971279590753461\\
    0.00714285714285714	0.98040383738656\\
    0	0.98772334087485\\
  }--cycle;
\addplot [plotstyle11]
table[row sep=crcr]{%
    0	0.97441\\
    0.00714285714285714	0.97134\\
    0.01	0.97004\\
    0.0142857142857143	0.9683\\
    0.0214285714285714	0.96501\\
    0.0285714285714286	0.96087\\
    0.0357142857142857	0.95602\\
    0.0428571428571429	0.9506\\
    0.05	0.94457\\
    0.0571428571428571	0.93641\\
    0.0642857142857143	0.92756\\
    0.0714285714285714	0.91721\\
    0.0785714285714286	0.9043\\
    0.0857142857142857	0.88992\\
    0.0928571428571429	0.87312\\
    0.1	0.85364\\
  };



\addplot[plotstyle12]
table[row sep=crcr] {%
    x	y\\
    0	0.975317315943992\\
    0.00714285714285714	0.972484261042478\\
    0.01	0.971120329167944\\
    0.0142857142857143	0.969314341603647\\
    0.0214285714285714	0.966075050859506\\
    0.0285714285714286	0.962242791155113\\
    0.0357142857142857	0.957377121136\\
    0.0428571428571429	0.952359419096053\\
    0.05	0.946927046174063\\
    0.0571428571428571	0.938938701906776\\
    0.0642857142857143	0.930224665916104\\
    0.0714285714285714	0.920147667252922\\
    0.0785714285714286	0.908653797831268\\
    0.0857142857142857	0.895512018121096\\
    0.0928571428571429	0.878714203349103\\
    0.1	0.860993789650393\\
    0.1	0.846286210349607\\
    0.0928571428571429	0.867525796650897\\
    0.0857142857142857	0.884327981878904\\
    0.0785714285714286	0.899946202168732\\
    0.0714285714285714	0.914272332747078\\
    0.0642857142857143	0.924895334083896\\
    0.0571428571428571	0.933881298093224\\
    0.05	0.942212953825937\\
    0.0428571428571429	0.948840580903947\\
    0.0357142857142857	0.954662878864\\
    0.0285714285714286	0.959497208844887\\
    0.0214285714285714	0.963944949140495\\
    0.0142857142857143	0.967285658396353\\
    0.01	0.968959670832056\\
    0.00714285714285714	0.970195738957522\\
    0	0.973502684056008\\
  }--cycle;


==> figures/eval/mnist-nn-large_11_ibp.tikz <==
\addplot [plotstyle1]
table[row sep=crcr]{%
    0	0.98094\\
    0.00714285714285714	1e-05\\
    0.01	0\\
    0.1	0\\
  };



\addplot[plotstyle2]
table[row sep=crcr] {%
    x	y\\
    0	0.982073529394806\\
    0.00714285714285714	4.16227766016838e-05\\
    0.01	0\\
    0.00714285714285714	-2.16227766016838e-05\\
    0	0.979806470605194\\
  }--cycle;
\addplot [plotstyle3]
table[row sep=crcr]{%
    0	0.9883\\
    0.00714285714285714	0\\
    0.1	0\\
  };



\addplot[plotstyle4]
table[row sep=crcr] {%
    x	y\\
    0	0.988732049379894\\
    0.00714285714285714	0\\
    0	0.987867950620106\\
  }--cycle;
\addplot [plotstyle5]
table[row sep=crcr]{%
    0	0.96027\\
    0.00714285714285714	0.95541\\
    0.01	0.95346\\
    0.0142857142857143	0.95046\\
    0.0214285714285714	0.94501\\
    0.0285714285714286	0.93868\\
    0.0357142857142857	0.9319\\
    0.0428571428571429	0.92431\\
    0.05	0.91637\\
    0.0571428571428571	0.90709\\
    0.0642857142857143	0.89712\\
    0.0714285714285714	0.8853\\
    0.0785714285714286	0.87224\\
    0.0857142857142857	0.85728\\
    0.0928571428571429	0.84055\\
    0.1	0.82114\\
  };



\addplot[plotstyle6]
table[row sep=crcr] {%
    x	y\\
    0	0.962712698871695\\
    0.00714285714285714	0.957961448390403\\
    0.01	0.95598859205444\\
    0.0142857142857143	0.952868872488669\\
    0.0214285714285714	0.947554471130379\\
    0.0285714285714286	0.941466794255452\\
    0.0357142857142857	0.934805550244312\\
    0.0428571428571429	0.927258238645549\\
    0.05	0.919736188084796\\
    0.0571428571428571	0.910688286629309\\
    0.0642857142857143	0.900813477734842\\
    0.0714285714285714	0.888797300546294\\
    0.0785714285714286	0.875321197458421\\
    0.0857142857142857	0.860105990485161\\
    0.0928571428571429	0.843110490404417\\
    0.1	0.824330680874742\\
    0.1	0.817949319125258\\
    0.0928571428571429	0.837989509595583\\
    0.0857142857142857	0.854454009514839\\
    0.0785714285714286	0.869158802541579\\
    0.0714285714285714	0.881802699453706\\
    0.0642857142857143	0.893426522265157\\
    0.0571428571428571	0.903491713370691\\
    0.05	0.913003811915204\\
    0.0428571428571429	0.921361761354451\\
    0.0357142857142857	0.928994449755688\\
    0.0285714285714286	0.935893205744548\\
    0.0214285714285714	0.942465528869621\\
    0.0142857142857143	0.948051127511331\\
    0.01	0.95093140794556\\
    0.00714285714285714	0.952858551609597\\
    0	0.957827301128306\\
  }--cycle;
\addplot [plotstyle7]
table[row sep=crcr]{%
    0	0.94891\\
    0.00714285714285714	0.94211\\
    0.01	0.93957\\
    0.0142857142857143	0.93543\\
    0.0214285714285714	0.92731\\
    0.0285714285714286	0.91888\\
    0.0357142857142857	0.90872\\
    0.0428571428571429	0.8979\\
    0.05	0.88527\\
    0.0571428571428571	0.87069\\
    0.0642857142857143	0.85435\\
    0.0714285714285714	0.83546\\
    0.0785714285714286	0.81282\\
    0.0857142857142857	0.78564\\
    0.0928571428571429	0.75308\\
    0.1	0.71387\\
  };



\addplot[plotstyle8]
table[row sep=crcr] {%
    x	y\\
    0	0.953077453259086\\
    0.00714285714285714	0.946374178962265\\
    0.01	0.943901550915473\\
    0.0142857142857143	0.939818127922779\\
    0.0214285714285714	0.931772796831086\\
    0.0285714285714286	0.923349103812722\\
    0.0357142857142857	0.913614168865997\\
    0.0428571428571429	0.903243531915628\\
    0.05	0.890821786499257\\
    0.0571428571428571	0.876248267116047\\
    0.0642857142857143	0.860087837378123\\
    0.0714285714285714	0.842185110490625\\
    0.0785714285714286	0.821190025886061\\
    0.0857142857142857	0.795966148039484\\
    0.0928571428571429	0.766151325700003\\
    0.1	0.729897549199217\\
    0.1	0.697842450800783\\
    0.0928571428571429	0.740008674299997\\
    0.0857142857142857	0.775313851960516\\
    0.0785714285714286	0.804449974113939\\
    0.0714285714285714	0.828734889509375\\
    0.0642857142857143	0.848612162621878\\
    0.0571428571428571	0.865131732883953\\
    0.05	0.879718213500743\\
    0.0428571428571429	0.892556468084372\\
    0.0357142857142857	0.903825831134004\\
    0.0285714285714286	0.914410896187278\\
    0.0214285714285714	0.922847203168913\\
    0.0142857142857143	0.931041872077222\\
    0.01	0.935238449084527\\
    0.00714285714285714	0.937845821037735\\
    0	0.944742546740914\\
  }--cycle;
\addplot [plotstyle9]
table[row sep=crcr]{%
    0	0.98846\\
    0.00714285714285714	0\\
    0.1	0\\
  };



\addplot[plotstyle10]
table[row sep=crcr] {%
    x	y\\
    0	0.98919665912515\\
    0.00714285714285714	0\\
    0	0.98772334087485\\
  }--cycle;
\addplot [plotstyle11]
table[row sep=crcr]{%
    0	0.97441\\
    0.00714285714285714	0.0218\\
    0.01	0.00384\\
    0.0142857142857143	4e-05\\
    0.0214285714285714	0\\
    0.1	0\\
  };



\addplot[plotstyle12]
table[row sep=crcr] {%
    x	y\\
    0	0.975317315943992\\
    0.00714285714285714	0.0896901072813018\\
    0.01	0.0159831462150466\\
    0.0142857142857143	0.000166491106406735\\
    0.0214285714285714	0\\
    0.0142857142857143	-8.64911064067352e-05\\
    0.01	-0.00830314621504658\\
    0.00714285714285714	-0.0460901072813018\\
    0	0.973502684056008\\
  }--cycle;


==> figures/eval/mnist-nn-large_12.tikz <==
\addplot [plotstyle1]
table[row sep=crcr]{%
    0	0.98094\\
    0.00714285714285714	0.97204\\
    0.01	0.96754\\
    0.0142857142857143	0.95915\\
    0.0214285714285714	0.9409\\
    0.0285714285714286	0.91662\\
    0.0357142857142857	0.87984\\
    0.0428571428571429	0.82773\\
    0.05	0.76129\\
    0.0571428571428571	0.68717\\
    0.0642857142857143	0.61452\\
    0.0714285714285714	0.55089\\
    0.0785714285714286	0.49528\\
    0.0857142857142857	0.44541\\
    0.0928571428571429	0.40265\\
    0.1	0.36396\\
    0.1	0.36476\\
  };



\addplot[plotstyle2]
table[row sep=crcr] {%
    x	y\\
    0	0.982073529394806\\
    0.00714285714285714	0.973291843085659\\
    0.01	0.968879319893744\\
    0.0142857142857143	0.96132063738719\\
    0.0214285714285714	0.943296293434081\\
    0.0285714285714286	0.92032639087703\\
    0.0357142857142857	0.887167603822381\\
    0.0428571428571429	0.839686778644583\\
    0.05	0.781903396399214\\
    0.0571428571428571	0.716162951250644\\
    0.0642857142857143	0.652554569071365\\
    0.0714285714285714	0.596918190637188\\
    0.0785714285714286	0.54797060215594\\
    0.0857142857142857	0.501584419840746\\
    0.0928571428571429	0.463911502321333\\
    0.1	0.428374874058714\\
    0.1	0.299545125941286\\
    0.0928571428571429	0.341388497678667\\
    0.0857142857142857	0.389235580159254\\
    0.0785714285714286	0.44258939784406\\
    0.0714285714285714	0.504861809362812\\
    0.0642857142857143	0.576485430928635\\
    0.0571428571428571	0.658177048749356\\
    0.05	0.740676603600786\\
    0.0428571428571429	0.815773221355417\\
    0.0357142857142857	0.872512396177619\\
    0.0285714285714286	0.91291360912297\\
    0.0214285714285714	0.938503706565918\\
    0.0142857142857143	0.95697936261281\\
    0.01	0.966200680106256\\
    0.00714285714285714	0.970788156914342\\
    0	0.979806470605194\\
  }--cycle;
\addplot [plotstyle3]
table[row sep=crcr]{%
    0	0.9883\\
    0.00714285714285714	0.98628\\
    0.01	0.98529\\
    0.0142857142857143	0.98379\\
    0.0214285714285714	0.98106\\
    0.0285714285714286	0.97817\\
    0.0357142857142857	0.97477\\
    0.0428571428571429	0.97119\\
    0.05	0.96722\\
    0.0571428571428571	0.96275\\
    0.0642857142857143	0.95781\\
    0.0714285714285714	0.95216\\
    0.0785714285714286	0.94565\\
    0.0857142857142857	0.93909\\
    0.0928571428571429	0.93199\\
    0.1	0.92369\\
    0.1	0.92354\\
  };



\addplot[plotstyle4]
table[row sep=crcr] {%
    x	y\\
    0	0.988732049379894\\
    0.00714285714285714	0.986894274639989\\
    0.01	0.985960737570805\\
    0.0142857142857143	0.984624599038794\\
    0.0214285714285714	0.981583237783209\\
    0.0285714285714286	0.978998720566764\\
    0.0357142857142857	0.975587924201867\\
    0.0428571428571429	0.972128616002421\\
    0.05	0.968527924564594\\
    0.0571428571428571	0.963808562967214\\
    0.0642857142857143	0.959137026751803\\
    0.0714285714285714	0.953827466474759\\
    0.0785714285714286	0.947204384479822\\
    0.0857142857142857	0.940798443085905\\
    0.0928571428571429	0.934080959375768\\
    0.1	0.925596975499464\\
    0.1	0.921783024500536\\
    0.0928571428571429	0.929899040624232\\
    0.0857142857142857	0.937381556914095\\
    0.0785714285714286	0.944095615520178\\
    0.0714285714285714	0.950492533525241\\
    0.0642857142857143	0.956482973248197\\
    0.0571428571428571	0.961691437032787\\
    0.05	0.965912075435407\\
    0.0428571428571429	0.970251383997579\\
    0.0357142857142857	0.973952075798133\\
    0.0285714285714286	0.977341279433236\\
    0.0214285714285714	0.980536762216791\\
    0.0142857142857143	0.982955400961206\\
    0.01	0.984619262429195\\
    0.00714285714285714	0.985665725360011\\
    0	0.987867950620106\\
  }--cycle;
\addplot [plotstyle5]
table[row sep=crcr]{%
    0	0.96027\\
    0.00714285714285714	0.95758\\
    0.01	0.95616\\
    0.0142857142857143	0.95421\\
    0.0214285714285714	0.951\\
    0.0285714285714286	0.94817\\
    0.0357142857142857	0.94449\\
    0.0428571428571429	0.94071\\
    0.05	0.93743\\
    0.0571428571428571	0.93377\\
    0.0642857142857143	0.93012\\
    0.0714285714285714	0.9258\\
    0.0785714285714286	0.92101\\
    0.0857142857142857	0.91687\\
    0.0928571428571429	0.91204\\
    0.1	0.90611\\
    0.1	0.90575\\
  };



\addplot[plotstyle6]
table[row sep=crcr] {%
    x	y\\
    0	0.962712698871695\\
    0.00714285714285714	0.960174781086891\\
    0.01	0.958693859594461\\
    0.0142857142857143	0.956730339483306\\
    0.0214285714285714	0.953412467616363\\
    0.0285714285714286	0.950471714336943\\
    0.0357142857142857	0.947041012870737\\
    0.0428571428571429	0.943487868887395\\
    0.05	0.940303267593989\\
    0.0571428571428571	0.93659490904475\\
    0.0642857142857143	0.932860559553571\\
    0.0714285714285714	0.928627248367819\\
    0.0785714285714286	0.923852709974654\\
    0.0857142857142857	0.920542737398726\\
    0.0928571428571429	0.91515776273062\\
    0.1	0.909298329412787\\
    0.1	0.902921670587213\\
    0.0928571428571429	0.90892223726938\\
    0.0857142857142857	0.913197262601274\\
    0.0785714285714286	0.918167290025345\\
    0.0714285714285714	0.922972751632181\\
    0.0642857142857143	0.927379440446429\\
    0.0571428571428571	0.93094509095525\\
    0.05	0.934556732406011\\
    0.0428571428571429	0.937932131112605\\
    0.0357142857142857	0.941938987129263\\
    0.0285714285714286	0.945868285663057\\
    0.0214285714285714	0.948587532383637\\
    0.0142857142857143	0.951689660516694\\
    0.01	0.953626140405538\\
    0.00714285714285714	0.954985218913109\\
    0	0.957827301128306\\
  }--cycle;
\addplot [plotstyle7]
table[row sep=crcr]{%
    0	0.94891\\
    0.00714285714285714	0.94527\\
    0.01	0.94376\\
    0.0142857142857143	0.94155\\
    0.0214285714285714	0.93805\\
    0.0285714285714286	0.9349\\
    0.0357142857142857	0.93091\\
    0.0428571428571429	0.9275\\
    0.05	0.92389\\
    0.0571428571428571	0.92005\\
    0.0642857142857143	0.91616\\
    0.0714285714285714	0.91314\\
    0.0785714285714286	0.90928\\
    0.0857142857142857	0.90613\\
    0.0928571428571429	0.90261\\
    0.1	0.89803\\
    0.1	0.8981\\
  };



\addplot[plotstyle8]
table[row sep=crcr] {%
    x	y\\
    0	0.953077453259086\\
    0.00714285714285714	0.949293003300465\\
    0.01	0.948064313082376\\
    0.0142857142857143	0.945765645462639\\
    0.0214285714285714	0.942638209527328\\
    0.0285714285714286	0.939510615769914\\
    0.0357142857142857	0.935648365869275\\
    0.0428571428571429	0.93209202206731\\
    0.05	0.928742364830105\\
    0.0571428571428571	0.925011910474359\\
    0.0642857142857143	0.921430715743089\\
    0.0714285714285714	0.918808274281766\\
    0.0785714285714286	0.915085323227675\\
    0.0857142857142857	0.912381586465317\\
    0.0928571428571429	0.90929887135472\\
    0.1	0.904517432294659\\
    0.1	0.891542567705341\\
    0.0928571428571429	0.89592112864528\\
    0.0857142857142857	0.899878413534683\\
    0.0785714285714286	0.903474676772326\\
    0.0714285714285714	0.907471725718234\\
    0.0642857142857143	0.910889284256911\\
    0.0571428571428571	0.915088089525641\\
    0.05	0.919037635169894\\
    0.0428571428571429	0.92290797793269\\
    0.0357142857142857	0.926171634130725\\
    0.0285714285714286	0.930289384230086\\
    0.0214285714285714	0.933461790472672\\
    0.0142857142857143	0.937334354537361\\
    0.01	0.939455686917624\\
    0.00714285714285714	0.941246996699534\\
    0	0.944742546740914\\
  }--cycle;
\addplot [plotstyle9]
table[row sep=crcr]{%
    0	0.98846\\
    0.00714285714285714	0.98633\\
    0.01	0.98558\\
    0.0142857142857143	0.9842\\
    0.0214285714285714	0.98165\\
    0.0285714285714286	0.97863\\
    0.0357142857142857	0.97515\\
    0.0428571428571429	0.97159\\
    0.05	0.96738\\
    0.0571428571428571	0.9625\\
    0.0642857142857143	0.95725\\
    0.0714285714285714	0.95149\\
    0.0785714285714286	0.9446\\
    0.0857142857142857	0.9371\\
    0.0928571428571429	0.92901\\
    0.1	0.91998\\
    0.1	0.92032\\
  };



\addplot[plotstyle10]
table[row sep=crcr] {%
    x	y\\
    0	0.98919665912515\\
    0.00714285714285714	0.986754394994211\\
    0.01	0.986145292451352\\
    0.0142857142857143	0.984767646212198\\
    0.0214285714285714	0.982164781507049\\
    0.0285714285714286	0.979327694616417\\
    0.0357142857142857	0.975725905084772\\
    0.0428571428571429	0.972283541635376\\
    0.05	0.968041311827607\\
    0.0571428571428571	0.9635\\
    0.0642857142857143	0.958407823628864\\
    0.0714285714285714	0.952865540297887\\
    0.0785714285714286	0.946027507540358\\
    0.0857142857142857	0.939089974874213\\
    0.0928571428571429	0.931025743590396\\
    0.1	0.922298428586589\\
    0.1	0.917661571413411\\
    0.0928571428571429	0.926994256409604\\
    0.0857142857142857	0.935110025125787\\
    0.0785714285714286	0.943172492459643\\
    0.0714285714285714	0.950114459702113\\
    0.0642857142857143	0.956092176371136\\
    0.0571428571428571	0.9615\\
    0.05	0.966718688172393\\
    0.0428571428571429	0.970896458364624\\
    0.0357142857142857	0.974574094915228\\
    0.0285714285714286	0.977932305383583\\
    0.0214285714285714	0.981135218492951\\
    0.0142857142857143	0.983632353787803\\
    0.01	0.985014707548648\\
    0.00714285714285714	0.985905605005789\\
    0	0.98772334087485\\
  }--cycle;
\addplot [plotstyle11]
table[row sep=crcr]{%
    0	0.97441\\
    0.00714285714285714	0.97226\\
    0.01	0.97143\\
    0.0142857142857143	0.97012\\
    0.0214285714285714	0.96818\\
    0.0285714285714286	0.96613\\
    0.0357142857142857	0.96381\\
    0.0428571428571429	0.96144\\
    0.05	0.9588\\
    0.0571428571428571	0.95598\\
    0.0642857142857143	0.95305\\
    0.0714285714285714	0.95007\\
    0.0785714285714286	0.94685\\
    0.0857142857142857	0.94332\\
    0.0928571428571429	0.9395\\
    0.1	0.93524\\
    0.1	0.93535\\
  };



\addplot[plotstyle12]
table[row sep=crcr] {%
    x	y\\
    0	0.975317315943992\\
    0.00714285714285714	0.973222866091994\\
    0.01	0.972501914175669\\
    0.0142857142857143	0.971240317415339\\
    0.0214285714285714	0.969265049922047\\
    0.0285714285714286	0.967221431272331\\
    0.0357142857142857	0.964979472815703\\
    0.0428571428571429	0.962900745623912\\
    0.05	0.960259832562697\\
    0.0571428571428571	0.957337939615741\\
    0.0642857142857143	0.954670870822188\\
    0.0714285714285714	0.952035281998425\\
    0.0785714285714286	0.949135339751061\\
    0.0857142857142857	0.94570458009348\\
    0.0928571428571429	0.942115764175575\\
    0.1	0.937797863691964\\
    0.1	0.932682136308036\\
    0.0928571428571429	0.936884235824425\\
    0.0857142857142857	0.94093541990652\\
    0.0785714285714286	0.944564660248939\\
    0.0714285714285714	0.948104718001575\\
    0.0642857142857143	0.951429129177811\\
    0.0571428571428571	0.954622060384259\\
    0.05	0.957340167437303\\
    0.0428571428571429	0.959979254376088\\
    0.0357142857142857	0.962640527184298\\
    0.0285714285714286	0.965038568727669\\
    0.0214285714285714	0.967094950077953\\
    0.0142857142857143	0.968999682584661\\
    0.01	0.970358085824331\\
    0.00714285714285714	0.971297133908006\\
    0	0.973502684056008\\
  }--cycle;


==> figures/eval/mnist-nn-large_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Point}
\addlegendimage{plotstyle3}
\addlegendentry{PGD}
\addlegendimage{plotstyle9}
\addlegendentry{TRADES}
\addlegendimage{plotstyle5}
\addlegendentry{IBP}
\addlegendimage{plotstyle7}
\addlegendentry{SABR}
\addlegendimage{plotstyle11}
\addlegendentry{Set (our)}


==> figures/eval/mnist-nn-med.tikz <==
\newcommand*{\tikzscale}{0.8}

\definecolor{mycolor1}{rgb}{0.47060,0.77250,0.49800}%
\definecolor{mycolor2}{rgb}{0.62350,0.72940,0.21180}%
\definecolor{mycolor3}{rgb}{0.49412,0.18431,0.55686}%
\definecolor{mycolor4}{rgb}{0.94510,0.55290,0.56860}%
\definecolor{mycolor5}{rgb}{1.00000,0.68240,0.29800}%
\definecolor{mycolor6}{rgb}{0.27060,0.58820,1.00000}%
%
\begin{tikzpicture}
  \pgfplotsset{
    plotstyle1/.style={color=mycolor1,legend image post style={thick}},
    plotstyle2/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.3, forget plot},
    plotstyle3/.style={color=mycolor2,legend image post style={thick}},
    plotstyle4/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.3, forget plot},
    plotstyle5/.style={color=mycolor3,legend image post style={thick}},
    plotstyle6/.style={area legend, draw=none, fill=mycolor3, fill opacity=0.3, forget plot},
    plotstyle7/.style={color=mycolor4,legend image post style={thick}},
    plotstyle8/.style={area legend, draw=none, fill=mycolor4, fill opacity=0.3, forget plot},
    plotstyle9/.style={color=mycolor5,legend image post style={thick}},
    plotstyle10/.style={area legend, draw=none, fill=mycolor5, fill opacity=0.3, forget plot},
    plotstyle11/.style={color=mycolor6,legend image post style={thick}},
    plotstyle12/.style={area legend, draw=none, fill=mycolor6, fill opacity=0.3, forget plot},
    plotstyle13/.style={color=white!90!black,legend image post style={thick}},
    plotstyle14/.style={area legend, draw=none, fill=white!90!black, fill opacity=0.3, forget plot},
    /.style={}
  }
  \def\rows{1}
  \def\cols{2}
  \def\horzsep{7.5mm}
  \def\basepath{tikz/eval/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*0.5\textwidth, % -\horzsep,
      legend style={anchor=north,legend columns=3,legend to name=mnistMedLegend, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
      scaled ticks=false, tick label style={/pgf/number format/fixed}, %
    ]
    \nextgroupplot[xmin=0,xmax=0.1,ymin=0,ymax=1,xlabel={$\epsilon_\text{test}$},title={Verified Accuracy},
      scale=\tikzscale,transform shape,xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale}]
    \input{\basepath mnist-nn-med_11.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=0,xmax=0.1,ymin=0,ymax=1,xlabel={$\epsilon_\text{test}$},title={PGD Accuracy},
      scale=\tikzscale,transform shape,xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},yticklabel=\empty,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale}]
    \input{\basepath mnist-nn-med_legends.tikz}
    \input{\basepath mnist-nn-med_12.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node[scale=\tikzscale] at([yshift=-3ex]legendpos) {\pgfplotslegendfromname{mnistMedLegend}};

\end{tikzpicture}%

==> figures/gradient-comp/gradient-comparison.tikz <==
\newcommand*{\tikzscale}{1}
%
\begin{tikzpicture}
  \pgfplotsset{
  output set/.style={draw=CORAcolorReachSet!85!black, thick, fill=CORAcolorReachSet, fill opacity=0.5,area legend,dashed},
  target/.style={only marks, mark=*, mark options={}, mark size=0.5893pt, draw=black, fill=black},
  point/.style={only marks, mark=*, mark options={}, mark size=0.5893pt, draw=black, fill=black},
  gradient/.style={color=black, opacity=0.65, dashed, forget plot,thick},
  scaled gradient/.style={-stealth, thick, color=black, point meta={sqrt((\thisrow{u})^2+(\thisrow{v})^2)},quiver={u=\thisrow{u}, v=\thisrow{v}}}, % , every arrow/.append style={-{Stealth[scale=\pgfplotspointmetatransformed/1000]}}
  frad gradient/.style={-{Stealth[length=0.75mm, width=0.75mm]}, color=black, point meta={sqrt((\thisrow{u})^2+(\thisrow{v})^2)},quiver={u=\thisrow{u}, v=\thisrow{v}}}, % , every arrow/.append style={-{Stealth[scale=\pgfplotspointmetatransformed/1000]}}
  ival set/.style={draw=CORAcolorUnknown!85!black, thick, fill=CORAcolorUnknown, fill opacity=0.3, area legend},
  zono set/.style={draw=CORAcolorPurple!85!black, thick, fill=CORAcolorPurple, fill opacity=0.3, area legend}
  }
  \def\rows{2}
  \def\cols{3}
  \def\horzsep{5mm}
  \def\vertsep{20mm}
  \def\basepath{figures/gradient-comp/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep, vertical sep = \vertsep},
      scale only axis,
      width=1/\cols*0.6\textwidth, % -\horzsep,
      legend style={nodes={scale=\tikzscale, transform shape}, legend columns=4,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=2mm}}
    ]

    \nextgroupplot[xmin=0.3,xmax=1.15,ymin=-0.15,ymax=0.6,grid=both,ticks=none,title={\strut (a) IBP},title style={yshift=-3mm},xticklabel=\empty,yticklabel=\empty,
      scale=\tikzscale,transform shape,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale},xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},]
    \input{\basepath gradient-comparison_12.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    \coordinate (ibp-bot) at (rel axis cs:1,0);
    \node[] at (axis cs:1,-0.075) {\scriptsize Target};

    \nextgroupplot[xmin=0.3,xmax=1.15,ymin=-0.15,ymax=0.6,grid=both,ticks=none,title={\strut (b) DiffAi},title style={yshift=-3mm},xticklabel=\empty,yticklabel=\empty,
      scale=\tikzscale,transform shape,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale},xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},]
    \input{\basepath gradient-comparison_11.tikz}
    \coordinate (diffai-top) at (rel axis cs:0,1);
    \coordinate (diffai-bot) at (rel axis cs:1,0);
    \node[] at (axis cs:1,-0.075) {\scriptsize Target};
    

    \nextgroupplot[xmin=0.3,xmax=1.15,ymin=-0.15,ymax=0.6,grid=both,ticks=none,title={\strut (c) SABR},title style={yshift=-3mm},xticklabel=\empty,yticklabel=\empty,
      scale=\tikzscale,transform shape,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale},xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},]
    \input{\basepath gradient-comparison_13.tikz}
    \node[] at (axis cs:1,-0.075) {\scriptsize Target};
    \coordinate (sabr-top) at (rel axis cs:0,1);
    \coordinate (sabr-bot) at (rel axis cs:1,0);

    % \nextgroupplot[group/empty plot,xmin=0.3,xmax=1.15,ymin=-0.15,ymax=0.6,grid=both,ticks=none,title={},xticklabel=\empty,yticklabel=\empty,
    %   scale=\tikzscale,transform shape,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale},xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},]

    \nextgroupplot[xmin=0.3,xmax=1.15,ymin=-0.15,ymax=0.6,grid=both,ticks=none,title={\strut Accuracy},title style={yshift=-3mm},xticklabel=\empty,yticklabel=\empty,
      scale=\tikzscale,transform shape,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale},xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},]
    \input{\basepath gradient-comparison_14-accuracy.tikz}
    \node[] at (axis cs:1,-0.075) {\scriptsize Target};
    \coordinate (acc-top) at (rel axis cs:0,1);
    \coordinate (acc-rmid) at (rel axis cs:1,0.5);

    \nextgroupplot[xmin=0.3,xmax=1.15,ymin=-0.15,ymax=0.6,grid=both,ticks=none,title={\strut Robustness},title style={yshift=-3mm},xticklabel=\empty,yticklabel=\empty,
      scale=\tikzscale,transform shape,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale},xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},]
    \input{\basepath gradient-comparison_14-robustness.tikz}
    \node[] at (axis cs:1,-0.075) {\scriptsize Target};
    \coordinate (rob-lmid) at (rel axis cs:0,0.5);
    \coordinate (rob-rmid) at (rel axis cs:1,0.5);

    \nextgroupplot[xmin=0.3,xmax=1.15,ymin=-0.15,ymax=0.6,grid=both,ticks=none,title={\strut Gradient Set},title style={yshift=-3mm},xticklabel=\empty,yticklabel=\empty,
      scale=\tikzscale,transform shape,xlabel style={scale=\tikzscale},ylabel style={scale=\tikzscale},xticklabel style={scale=\tikzscale},yticklabel style={scale=\tikzscale},]
    \input{\basepath gradient-comparison_legends.tikz}
    \input{\basepath gradient-comparison_14-combined.tikz}
    \node[] at (axis cs:1,-0.075) {\scriptsize Target};
    \coordinate (comb-lmid) at (rel axis cs:0,0.5);
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south) -- coordinate(legendpos)(bot|-current bounding box.south);
  \node at([yshift=-5ex]legendpos) {\pgfplotslegendfromname{legendname}};

  \node[] at ($(top)!0.5!(sabr-bot) + (0,2.5)$) {\strut\bf Single Gradient};
  \draw[thick,rounded corners,draw opacity=0.3] ($(top) + (-0.125,0.6)$) rectangle ($(ibp-bot) + (0.125,-0.125)$);
  \draw[thick,rounded corners,draw opacity=0.3] ($(diffai-top) + (-0.125,0.6)$) rectangle ($(diffai-bot) + (0.125,-0.125)$);
  \draw[thick,rounded corners,draw opacity=0.3] ($(sabr-top) + (-0.125,0.6)$) rectangle ($(sabr-bot) + (0.125,-0.125)$);

  \draw[thick,rounded corners,draw opacity=0.3] ($(acc-top) + (-0.125,1.125)$) rectangle ($(bot) + (0.125,-0.125)$);
  \node[] at ($(acc-top)!0.5!(bot) + (0,2.175)$) {\strut\bf (d) Gradient Set (ours)};
  \node[] at ($(acc-rmid)!0.5!(rob-lmid)$) {$\mathstrut+$};
  \node[] at ($(rob-rmid)!0.5!(comb-lmid)$) {$\mathstrut = \mathstrut$};

\end{tikzpicture}%

==> figures/gradient-comp/gradient-comparison_11.tikz <==
\addplot[target]
table[row sep=crcr]{%
    x	y\\
    1	0\\
  };

\addplot[point]
table[row sep=crcr]{%
    x	y\\
    0.508608033860137	0.257973151498686\\
  };

\addplot [zono set]
table[row sep=crcr]{%
    0.374901664018948	0.0357257598164306\\
    0.373101760904876	0.0357257598164306\\
    0.372128989623382	0.0385646452062627\\
    0.372128989623382	0.0467967496177907\\
    0.454616900078546	0.299522014555724\\
    0.469116936329095	0.327732785060461\\
    0.642314403701326	0.480220543180942\\
    0.644114306815398	0.480220543180942\\
    0.645087078096892	0.47738165779111\\
    0.645087078096892	0.469149553379582\\
    0.562599167641728	0.216424288441648\\
    0.548099131391178	0.188213517936911\\
    0.374901664018948	0.0357257598164306\\
  };

\addplot [output set]
table[row sep=crcr]{%
    0.462706310789088	0.311094930872149\\
    0.462706483217575	0.311095358520008\\
    0.462707580218075	0.311097684280042\\
    0.462708620383253	0.311099849247789\\
    0.462750555108576	0.311181574842764\\
    0.462750835454279	0.311182054502497\\
    0.462751338408082	0.311182675909705\\
    0.468639982642245	0.317459982724921\\
    0.468675208901436	0.317558254451922\\
    0.468675317405902	0.317558509740666\\
    0.468676408066858	0.31756083307765\\
    0.468677447913531	0.317562956083554\\
    0.468719447752056	0.31764445535936\\
    0.468719728484622	0.317644923924562\\
    0.468720234549057	0.317645527558703\\
    0.474624699854707	0.323871060225666\\
    0.474657312237621	0.323961997405384\\
    0.474657420110085	0.323962246129172\\
    0.474658498582661	0.323964557236962\\
    0.474659083239342	0.323965737061749\\
    0.474659533218374	0.323966628271241\\
    0.474701595117765	0.324047896540089\\
    0.474701875531218	0.324048352847856\\
    0.474702381885673	0.324048934396354\\
    0.480615671475902	0.330211151921592\\
    0.480637716604501	0.330272619637397\\
    0.480645993562937	0.330295023120071\\
    0.480646100270988	0.330295264089661\\
    0.480647160559839	0.33029755338351\\
    0.480647739402408	0.330298701911055\\
    0.480690306301811	0.330380596956196\\
    0.48069058513878	0.330381038984614\\
    0.480691094291756	0.330381601197036\\
    0.4866058889482	0.336468917897633\\
    0.486623990624964	0.336519409099176\\
    0.486634564508519	0.336546331068989\\
    0.486635706267658	0.336548822835456\\
    0.486636276150723	0.336549934268253\\
    0.486678453002586	0.336630729569356\\
    0.486678892915918	0.336631557764386\\
    0.486679168780489	0.336631983337037\\
    0.486679676168032	0.336632520722823\\
    0.492589351061574	0.342634378108515\\
    0.49260354088005	0.342673990581695\\
    0.492616370090277	0.34270527278996\\
    0.492617480395258	0.34270771681587\\
    0.492660267978717	0.342789340735973\\
    0.492660699802339	0.342790131836787\\
    0.492660979670404	0.342790549889433\\
    0.498559455788584	0.348697251939865\\
    0.498569788402035	0.348726134032924\\
    0.498584820021592	0.348761599425512\\
    0.49858579245445	0.34876377520413\\
    0.498628172006977	0.348844299338274\\
    0.498628715052569	0.348845321502285\\
    0.498629136567984	0.348846071737691\\
    0.498629413907081	0.348846473778243\\
    0.504509707200437	0.354647730624579\\
    0.504516249954737	0.354666051957107\\
    0.504533420204894	0.354705506951503\\
    0.504534351913843	0.354707629104282\\
    0.50457677452172	0.354787897779482\\
    0.504577300115741	0.354788869130908\\
    0.504577709232142	0.354789575186824\\
    0.504577981124214	0.3547899573204\\
    0.510433722829356	0.360476452350918\\
    0.510436571383931	0.360484447447284\\
    0.510437457133369	0.360486509595291\\
    0.510456689610643	0.360529740114759\\
    0.510499151517814	0.360609752080711\\
    0.510499656809885	0.360610668487384\\
    0.510500051440566	0.360611327264745\\
    0.510500316754505	0.360611688036787\\
    0.516325518982024	0.366174824614593\\
    0.516346598138268	0.366221319433005\\
    0.516389096031603	0.366301075138187\\
    0.516389578240153	0.36630193281112\\
    0.516389956354425	0.366302541502973\\
    0.516390213588043	0.366302879046892\\
    0.522257832970132	0.37180849566682\\
    0.522258276722685	0.371808840278994\\
    0.522259239479811	0.371809201983551\\
    0.522289174655366	0.371809201984279\\
    0.522293358324968	0.371816997523862\\
    0.522295159182677	0.37182008983073\\
    0.522295868511959	0.371821170870802\\
    0.522297715495791	0.371823467803402\\
    0.533830129872986	0.382432742761777\\
    0.53386028473833	0.382488502162285\\
    0.533861913044268	0.38249117669066\\
    0.533862570771234	0.382492076930617\\
    0.533864176867909	0.382493868151161\\
    0.545189626724305	0.392489844652492\\
    0.545206704882337	0.392521196272776\\
    0.545208031201273	0.392523247131689\\
    0.545208590467241	0.392523910891975\\
    0.545209948966288	0.392525198677595\\
    0.556330314894055	0.401898100988724\\
    0.556348536550897	0.401898759298475\\
    0.556424808786126	0.401898759298475\\
    0.55642635723217	0.401898699901242\\
    0.562213782230597	0.395960752882433\\
    0.562214842756843	0.395959199862269\\
    0.56221525348561	0.395958253054251\\
    0.56223544799526	0.395902644253064\\
    0.562239808291061	0.395877810387913\\
    0.562239894807579	0.395877165800984\\
    0.56223992856456	0.395876638282816\\
    0.562239928568183	0.395794363467382\\
    0.567995346108417	0.389734797600304\\
    0.567996436932388	0.389733120399359\\
    0.567996868089541	0.389732099518592\\
    0.568017073117407	0.389676280382257\\
    0.568017184458628	0.389675549035382\\
    0.568020269674274	0.389653710527897\\
    0.568020299224656	0.389653195465007\\
    0.568020299228025	0.389567563959952\\
    0.573792409694443	0.383350262400997\\
    0.573793521514347	0.383348478416402\\
    0.573793968556345	0.383347393724165\\
    0.573814182774667	0.383291362757953\\
    0.5738143051614	0.38329059401966\\
    0.573816072846608	0.383271914063908\\
    0.573816098081005	0.383271412825813\\
    0.573816096640025	0.383182534861212\\
    0.579594205352599	0.376833434714632\\
    0.579595328082765	0.376831562701882\\
    0.579595786470295	0.376830424945874\\
    0.5796160116981	0.376774172298559\\
    0.579616138753636	0.376773398290767\\
    0.579616570385242	0.376757549730088\\
    0.57961656915157	0.376665560901502\\
    0.585389726062808	0.370211826603236\\
    0.585390849822243	0.370209885502459\\
    0.585391314858623	0.370208706263114\\
    0.585411546266299	0.370152243844057\\
    0.585411682361772	0.370151444853319\\
    0.585411699933442	0.370150965174255\\
    0.585411698781005	0.370043048710342\\
    0.591167837523971	0.363513899952859\\
    0.591168951855114	0.363511910210758\\
    0.591169420272446	0.363510698286074\\
    0.591189655279604	0.363454031051703\\
    0.591189799096591	0.363453212105641\\
    0.591189810277982	0.363452916203735\\
    0.591189812129624	0.363344056674442\\
    0.596917388134885	0.356768780412947\\
    0.596918483930955	0.356766761193749\\
    0.596918948481043	0.356765535182275\\
    0.596939187085805	0.356708662489153\\
    0.596939336955264	0.356707831351243\\
    0.596939345870431	0.356598200268752\\
    0.602627321211476	0.350005956329902\\
    0.602628386786037	0.350003931377592\\
    0.602628845477828	0.350002697864627\\
    0.602649085023442	0.349945627195736\\
    0.602649238813763	0.3499447932233\\
    0.602649243900459	0.349827973267953\\
    0.602649240368537	0.349827596621902\\
    0.602649118893782	0.349826337687248\\
    0.600289281512319	0.342560122110169\\
    0.60028928151232	0.342487942446113\\
    0.600289276675751	0.34248757252942\\
    0.600289083666456	0.342486197794505\\
    0.597878423504081	0.335094160893082\\
    0.597878423504785	0.335027775632233\\
    0.597878417316347	0.335027413018241\\
    0.597878155522885	0.335025927075991\\
    0.59541731225276	0.327509071007485\\
    0.59541731225276	0.327448583069298\\
    0.595417304666069	0.327448228337413\\
    0.59541697663789	0.327446634379667\\
    0.592906747255521	0.319806355145632\\
    0.592906747256343	0.31975184528848\\
    0.592906738225773	0.319751499015792\\
    0.592906347006748	0.319749801876792\\
    0.590347679070764	0.311987880126912\\
    0.590347678005978	0.311939305928025\\
    0.590347216739699	0.311937274428474\\
    0.587741203298051	0.304055871538362\\
    0.587741202069698	0.304013379758001\\
    0.587740681792885	0.304011260786367\\
    0.585088554143476	0.29601290689006\\
    0.585088552742969	0.295976523372227\\
    0.585087976286166	0.295974321629298\\
    0.582391098513725	0.287861910084375\\
    0.582391096936711	0.287831646083345\\
    0.582390467158414	0.287829366333276\\
    0.579650329697155	0.279606143507825\\
    0.579650327937253	0.279581997276466\\
    0.579649647750531	0.279579644447913\\
    0.576867861076245	0.271249199554365\\
    0.576867859128154	0.271231157788647\\
    0.576867131476761	0.271228736903404\\
    0.574045419807855	0.262794991042295\\
    0.574045417666934	0.262783030338457\\
    0.574038339890425	0.262760653971682\\
    0.574037586453376	0.262758363215338\\
    0.571184840455115	0.254246620733065\\
    0.571184838116705	0.254241828980823\\
    0.571178651616922	0.254219858627733\\
    0.568284895333625	0.245599131448445\\
    0.568282787209263	0.24559056063938\\
    0.56531753500759	0.236768998378965\\
    0.565316704725774	0.236766578906435\\
    0.565293479611255	0.236701370844815\\
    0.562359770776998	0.227984256067875\\
    0.562328853510675	0.227894483042874\\
    0.562327981886059	0.227891986139071\\
    0.562324627950123	0.227883295206566\\
    0.562322447298534	0.227878676094299\\
    0.562319341823265	0.227872556916875\\
    0.55934464001998	0.219043038238031\\
    0.559343738429651	0.219040491522048\\
    0.559340678110217	0.219032523992162\\
    0.559340579859041	0.219032280092982\\
    0.559338440671316	0.219027740419463\\
    0.559295884075763	0.218943670629033\\
    0.55929505139936	0.218942062927609\\
    0.559273058278034	0.218903121508966\\
    0.559270917095615	0.218899786073934\\
    0.547259767058305	0.207075689691235\\
    0.547252160038086	0.207053085344822\\
    0.547249980715671	0.20704686180486\\
    0.54724903038207	0.207044198179331\\
    0.547248909078286	0.207043890000784\\
    0.547246676618786	0.207039068468032\\
    0.547203297367435	0.206953017086885\\
    0.547187869536791	0.206924426719329\\
    0.547185623627794	0.206920844834919\\
    0.535043308645455	0.194845603138755\\
    0.53501671675999	0.194766354771888\\
    0.535015740215928	0.194763601386182\\
    0.535015594189167	0.194763216851936\\
    0.535015017941047	0.194761953385266\\
    0.535012728344112	0.194756997923211\\
    0.535012275839231	0.194756082324745\\
    0.534969845572347	0.194671666087309\\
    0.534969556269125	0.194671198255923\\
    0.528849850457698	0.18856669032297\\
    0.528809501555517	0.188486239706156\\
    0.528809209561473	0.188485762906789\\
    0.522666936046405	0.182339696781435\\
    0.52263197012185	0.182269826430149\\
    0.522631676767797	0.182269343064962\\
    0.516473738778318	0.176092967208854\\
    0.516444272326812	0.176033956971195\\
    0.516443931181523	0.176033382110375\\
    0.510277298247095	0.169838151244095\\
    0.510253329144461	0.169790044817458\\
    0.510252986133363	0.169789474771954\\
    0.50408466071572	0.163586991232547\\
    0.504066206313458	0.163549871794633\\
    0.50406591727647	0.163549384538739\\
    0.504063776271316	0.163547029417886\\
    0.504054185158501	0.16353688014358\\
    0.497886819887345	0.157334459567065\\
    0.497878590725344	0.157322925894599\\
    0.497872202215293	0.157315615571911\\
    0.485592869509405	0.144964499056865\\
    0.485578009848413	0.144942071572253\\
    0.485551205884629	0.144903492497836\\
    0.485548866490317	0.144900257211855\\
    0.473388846205905	0.132726979470545\\
    0.473373822207	0.132707043772138\\
    0.461382954917473	0.12079887708702\\
    0.461382681008297	0.120798692726749\\
    0.461379794212861	0.12079744202981\\
    0.461377691228076	0.120796613128496\\
    0.461301418412147	0.120796613145114\\
    0.455235168403637	0.127182390128794\\
    0.455233859701714	0.127184227235154\\
    0.455233383476661	0.127185507723524\\
    0.455213506440795	0.127246159252149\\
    0.455213439346463	0.127247176456229\\
    0.455213439317863	0.127306431170222\\
    0.44923680197928	0.133622222257638\\
    0.449235537343627	0.133624023551726\\
    0.449235050273614	0.133625324897583\\
    0.449215206889643	0.13368594706984\\
    0.449215138082045	0.133686949010365\\
    0.449215138068495	0.133747884283355\\
    0.443288655893857	0.140016794794101\\
    0.44328300677582	0.140023133380059\\
    0.443281778350367	0.14002490313744\\
    0.443281302600059	0.14002618352412\\
    0.443261494136559	0.140086771531152\\
    0.443261425689896	0.140087745965358\\
    0.443261425258743	0.140148155620249\\
    0.437391566183276	0.146345428282387\\
    0.437384567955247	0.14635543376309\\
    0.437383385231839	0.146357148364722\\
    0.437382925200209	0.146358394123032\\
    0.437363153595784	0.146418940128146\\
    0.437363085900589	0.146419891196807\\
    0.437363085775905	0.146479484827897\\
    0.43156012712018	0.152576930657083\\
    0.431558999375502	0.152578566388982\\
    0.431550714941806	0.15259209117621\\
    0.431550274930298	0.152593288779584\\
    0.431530540521633	0.152653791647519\\
    0.431530476354413	0.152654703106785\\
    0.431530476128229	0.152713211711481\\
    0.425804179176761	0.158683986398192\\
    0.425803095981179	0.158685544072294\\
    0.425793594278004	0.158702407789692\\
    0.425793179590147	0.158703540802485\\
    0.425773482283973	0.158763999723167\\
    0.425773423493101	0.158764863544979\\
    0.425773423390735	0.158822028824602\\
    0.420132868810902	0.164641019684632\\
    0.420131857696472	0.164642452868507\\
    0.420121220087053	0.164662436065198\\
    0.420120835854966	0.164663488483906\\
    0.420101175518153	0.164723902913058\\
    0.420101123956885	0.164724711445348\\
    0.420101123766549	0.164780302157447\\
    0.414554672416164	0.170424357631466\\
    0.414553741766217	0.17042564237868\\
    0.414542061775413	0.170448487268818\\
    0.41454171017566	0.170449451212817\\
    0.414522089388236	0.170509813364794\\
    0.414522046964505	0.17051055921005\\
    0.414522046792592	0.170626948955708\\
    0.414530213663187	0.170670486866872\\
    0.414530897219162	0.170672629530435\\
    0.417316481289795	0.179220508579323\\
    0.417316481209089	0.179314851320257\\
    0.417332104796356	0.179399697493276\\
    0.417332815416284	0.179401894568748\\
    0.42019244072783	0.188153665364304\\
    0.420192871620396	0.188154762735915\\
    0.420193213750432	0.188155585611582\\
    0.420208789906904	0.188187484705943\\
    0.423050921731434	0.196822640823779\\
    0.423051762038099	0.196825138045149\\
    0.423052212831121	0.196826270630817\\
    0.423052569355686	0.196827122898735\\
    0.423073581949192	0.196870046997433\\
    0.425946306894092	0.205536014992841\\
    0.425947193304178	0.205538562228156\\
    0.425947662882533	0.20553972654516\\
    0.425948032851616	0.205540605062875\\
    0.425974594939022	0.205594720249233\\
    0.428875797727956	0.214285385974093\\
    0.428875888889047	0.214285648864237\\
    0.428876727509623	0.214287976316523\\
    0.428877214513478	0.214289168177176\\
    0.428877596962123	0.214290069740296\\
    0.428909810047908	0.214355512066134\\
    0.431837304768285	0.223064644014422\\
    0.431837398785905	0.223064911264075\\
    0.431838274985745	0.223067270078815\\
    0.431838778186528	0.223068485665425\\
    0.431839193047748	0.223069454893933\\
    0.431877128902427	0.223146290824542\\
    0.434828661910857	0.231867553210058\\
    0.434828758540725	0.231867823900519\\
    0.434829669695333	0.231870207896722\\
    0.434830206493016	0.231871490302436\\
    0.434830612416885	0.231872431601106\\
    0.434872213701134	0.231956425907686\\
    0.43487246419698	0.231956894397962\\
    0.434874015090114	0.231959738029602\\
    0.43784763211157	0.240687773170278\\
    0.437847749625175	0.240688097493327\\
    0.437848692957687	0.240690500195774\\
    0.437849225975584	0.240691754326798\\
    0.437849639587681	0.240692704599766\\
    0.437891280376416	0.24077650032124\\
    0.43789153671974	0.240776976635116\\
    0.437897624933072	0.240787769613302\\
    0.440891931464549	0.249518935960028\\
    0.440892032572499	0.249519210756008\\
    0.44089300530572	0.249521625808358\\
    0.440893550278111	0.249522890943015\\
    0.44089397235232	0.249523851049239\\
    0.440935652042098	0.249607434202828\\
    0.440935913341274	0.249607916156128\\
    0.440945994910166	0.249625009720611\\
    0.44395916149368	0.258354451312375\\
    0.443959264826993	0.258354727819958\\
    0.443960265273382	0.258357151681134\\
    0.443960819667667	0.258358420870266\\
    0.4439612491721	0.258359387487123\\
    0.444002967190053	0.258442744415381\\
    0.4440033059977	0.258443363579512\\
    0.44401270735731	0.258458337056098\\
    0.444013190218849	0.25845889852553\\
    0.444015501099906	0.258461366661165\\
    0.44704692678419	0.267187850770246\\
    0.447047031786873	0.267188127152519\\
    0.447048055756375	0.267190550311893\\
    0.447048619483972	0.267191822627055\\
    0.447049055351883	0.267192792395953\\
    0.447090882535208	0.26727604838422\\
    0.447091152351492	0.267276537521055\\
    0.447098823028826	0.267287637842349\\
    0.447099311764267	0.267288214566633\\
    0.447105131698535	0.267294438186275\\
    0.450152765341547	0.276012595877101\\
    0.450152872077318	0.276012872153881\\
    0.450153916265502	0.276015287196983\\
    0.450154932857249	0.276017536587823\\
    0.450196792003031	0.276100537573538\\
    0.450197065324184	0.276101028217172\\
    0.450202981173134	0.276108247942491\\
    0.450203474950624	0.276108838010188\\
    0.450212821431067	0.276118838701835\\
    0.453274174636963	0.284822155417783\\
    0.453274282352895	0.284822429409664\\
    0.453275346704251	0.284824837207924\\
    0.453276438501949	0.284827219873027\\
    0.453318265231131	0.284909812369713\\
    0.4533185412071	0.284910302483788\\
    0.453319039235381	0.284910904162321\\
    0.453336685014727	0.284929784473574\\
    0.456408617897495	0.293610027681886\\
    0.456408792822575	0.293610453347036\\
    0.45640986927525	0.293612835411248\\
    0.456410901237669	0.293615053161393\\
    0.456452764733417	0.293697368952946\\
    0.45645304268868	0.29369785689146\\
    0.456453543545198	0.293698467436882\\
    0.456474066250297	0.293720411865417\\
    0.459553525110025	0.302369745970806\\
    0.459553698902483	0.302370173037474\\
    0.459554787143413	0.302372529913694\\
    0.459555824362699	0.302374724399679\\
    0.459597724182561	0.302456751725905\\
    0.459598003558219	0.302457236116139\\
    0.459598506053692	0.302457853223661\\
    0.459621893414136	0.302482829775865\\
    0.462706310789088	0.311094930872149\\
  };


\addplot [zono set,dashed,fill=none]
table[row sep=crcr]{%
    0.372128989623382	0.0357257598164306\\
    0.372128989623382	0.480220543180942\\
    0.645087078096892	0.480220543180942\\
    0.645087078096892	0.0357257598164306\\
    0.372128989623382	0.0357257598164306\\
  };


\addplot[point]
table[row sep=crcr]{%
    x	y\\
    0.372128989623382	0.480220543180942\\
  };


\addplot [gradient]
table[row sep=crcr]{%
    0.372128989623382	0.480220543180942\\
    1	0\\
  };

\addplot[scaled gradient]
table[row sep=crcr] {%
    x	y	u	v\\
    0.372128989623382	0.480220543180942	0.188361303112985	-0.144066162954283\\
  };




==> figures/gradient-comp/gradient-comparison_12.tikz <==



\addplot[target]
table[row sep=crcr]{%
    x	y\\
    1	0\\
  };


% \addplot [ival set]
% table[row sep=crcr]{%
%     0.427703538952483	0.0475034187754905\\
%     0.427703538952483	0.340594278787392\\
%     1.04592272315011	0.340594278787392\\
%     1.04592272315011	0.0475034187754905\\
%     0.427703538952483	0.0475034187754905\\
%   };

% \addplot [output set]
% table[row sep=crcr]{%
%     0.811182675909705	0.237248661591919\\
%     0.817459982724921	0.231360017357757\\
%     0.817558254451922	0.231324791098565\\
%     0.817558509740666	0.231324682594099\\
%     0.817560833077651	0.231323591933143\\
%     0.817562956083554	0.23132255208647\\
%     0.81764445535936	0.231280552247945\\
%     0.817644923924562	0.231280271515379\\
%     0.817645527558703	0.231279765450944\\
%     0.823871060225666	0.225375300145294\\
%     0.823961997405384	0.225342687762381\\
%     0.823962246129172	0.225342579889916\\
%     0.823964557236961	0.22534150141734\\
%     0.823965737061749	0.225340916760659\\
%     0.823966628271241	0.225340466781627\\
%     0.824047896540089	0.225298404882236\\
%     0.824048352847856	0.225298124468783\\
%     0.824048934396354	0.225297618114328\\
%     0.830211151921592	0.219384328524099\\
%     0.830272619637397	0.219362283395501\\
%     0.830295023120071	0.219354006437065\\
%     0.830295264089661	0.219353899729013\\
%     0.83029755338351	0.219352839440162\\
%     0.830298701911055	0.219352260597594\\
%     0.830380596956196	0.21930969369819\\
%     0.830381038984614	0.219309414861221\\
%     0.830381601197036	0.219308905708245\\
%     0.836468917897633	0.213394111051802\\
%     0.836519409099176	0.213376009375037\\
%     0.836546331068988	0.213365435491483\\
%     0.836548822835456	0.213364293732344\\
%     0.836549934268253	0.213363723849279\\
%     0.836630729569356	0.213321546997415\\
%     0.836631557764386	0.213321107084083\\
%     0.836631983337036	0.213320831219512\\
%     0.836632520722823	0.213320323831969\\
%     0.842634378108515	0.207410648938428\\
%     0.842673990581695	0.207396459119951\\
%     0.84270527278996	0.207383629909725\\
%     0.84270771681587	0.207382519604744\\
%     0.842789340735973	0.207339732021285\\
%     0.842790131836787	0.207339300197663\\
%     0.842790549889433	0.207339020329598\\
%     0.848697251939865	0.201440544211418\\
%     0.848726134032924	0.201430211597966\\
%     0.848761599425512	0.20141517997841\\
%     0.84876377520413	0.201414207545551\\
%     0.848844299338274	0.201371827993025\\
%     0.848845321502285	0.201371284947433\\
%     0.848846071737691	0.201370863432018\\
%     0.848846473778243	0.201370586092921\\
%     0.85464773062458	0.195490292799565\\
%     0.854666051957107	0.195483750045264\\
%     0.854705506951503	0.195466579795107\\
%     0.854707629104282	0.195465648086158\\
%     0.854787897779482	0.195423225478282\\
%     0.854788869130908	0.195422699884261\\
%     0.854789575186824	0.19542229076786\\
%     0.8547899573204	0.195422018875787\\
%     0.860476452350929	0.189566277170634\\
%     0.860484447447284	0.189563428616071\\
%     0.86048650959529	0.189562542866633\\
%     0.860529740114759	0.189543310389359\\
%     0.860609752080711	0.189500848482189\\
%     0.860610668487384	0.189500343190118\\
%     0.860611327264745	0.189499948559436\\
%     0.860611688036787	0.189499683245497\\
%     0.866174824614593	0.183674481017978\\
%     0.866221319433005	0.183653401861734\\
%     0.866301075138187	0.1836109039684\\
%     0.86630193281112	0.183610421759849\\
%     0.866302541502973	0.183610043645577\\
%     0.866302879046892	0.183609786411959\\
%     0.87180849566682	0.17774216702987\\
%     0.871808840278994	0.177741723277317\\
%     0.871809201983551	0.177740760520192\\
%     0.87180920198428	0.177710825344644\\
%     0.871816997523862	0.177706641675034\\
%     0.87182008983073	0.177704840817325\\
%     0.871821170870802	0.177704131488044\\
%     0.871823467803402	0.177702284504211\\
%     0.882432742761768	0.166169870127024\\
%     0.882488502162285	0.166139715261672\\
%     0.88249117669066	0.166138086955735\\
%     0.882492076930617	0.166137429228769\\
%     0.882493868151161	0.166135823132094\\
%     0.892489844652473	0.154810373275707\\
%     0.892521196272776	0.154793295117666\\
%     0.892523247131689	0.15479196879873\\
%     0.892523910891975	0.154791409532761\\
%     0.892525198677595	0.154790051033714\\
%     0.901898100988724	0.143669685105947\\
%     0.901898759298475	0.143651463449105\\
%     0.901898759298475	0.143575191213877\\
%     0.901898699901241	0.143573642767833\\
%     0.895960752882433	0.137786217769406\\
%     0.895959199862269	0.13778515724316\\
%     0.895958253054251	0.137784746514394\\
%     0.895902644253064	0.137764552004743\\
%     0.895877810387913	0.137760191708942\\
%     0.895877165800984	0.137760105192424\\
%     0.895876638282816	0.137760071435443\\
%     0.895794363467383	0.137760071431822\\
%     0.889734797600304	0.132004653891586\\
%     0.889733120399359	0.132003563067615\\
%     0.889732099518592	0.132003131910462\\
%     0.889676280382257	0.131982926882596\\
%     0.889675549035382	0.131982815541375\\
%     0.889653710527897	0.131979730325729\\
%     0.889653195465007	0.131979700775347\\
%     0.889567563960393	0.131979700772389\\
%     0.883350262400996	0.12620759030556\\
%     0.883348478416401	0.126206478485656\\
%     0.883347393724165	0.126206031443658\\
%     0.883291362757953	0.126185817225336\\
%     0.88329059401966	0.126185694838603\\
%     0.883271914063908	0.126183927153395\\
%     0.883271412825813	0.126183901918998\\
%     0.883182534861203	0.126183903359979\\
%     0.876833434714632	0.120405794647404\\
%     0.876831562701882	0.120404671917238\\
%     0.876830424945874	0.120404213529708\\
%     0.876774172298559	0.120383988301903\\
%     0.876773398290767	0.120383861246367\\
%     0.876757549730088	0.120383429614761\\
%     0.876665560901503	0.120383430848435\\
%     0.870211826603236	0.114610273937195\\
%     0.870209885502459	0.11460915017776\\
%     0.870208706263114	0.11460868514138\\
%     0.870152243844057	0.114588453733704\\
%     0.870151444853319	0.114588317638231\\
%     0.870150965174255	0.114588300066562\\
%     0.870043048710343	0.114588301218999\\
%     0.863513899952859	0.108832162476032\\
%     0.863511910210758	0.108831048144889\\
%     0.863510698286074	0.108830579727557\\
%     0.863454031051703	0.108810344720399\\
%     0.863453212105641	0.108810200903412\\
%     0.863452916203735	0.108810189722021\\
%     0.863344057679003	0.108810188745428\\
%     0.856768780412947	0.103082611865118\\
%     0.856766761193749	0.103081516069048\\
%     0.856765535182275	0.10308105151896\\
%     0.856708662489153	0.103060812914198\\
%     0.856707831351243	0.103060663044739\\
%     0.856598200960153	0.103060654726121\\
%     0.850005956329902	0.0973726787885269\\
%     0.850003931377592	0.0973716132139663\\
%     0.850002697864627	0.0973711545221752\\
%     0.849945627195736	0.097350914976561\\
%     0.8499447932233	0.0973507611862399\\
%     0.849827861557795	0.0973507564399472\\
%     0.849826337687248	0.0973508811062211\\
%     0.842560122110166	0.0997107184876845\\
%     0.842487942446112	0.0997107184876836\\
%     0.84248757252942	0.0997107233242517\\
%     0.842486197794505	0.0997109163335468\\
%     0.835094160893083	0.102121576495922\\
%     0.835027775631755	0.10212157649522\\
%     0.835027413018241	0.102121582683656\\
%     0.835025927075991	0.102121844477118\\
%     0.827509071007485	0.104582687747243\\
%     0.827448583069309	0.104582687747243\\
%     0.827448228337413	0.104582695333934\\
%     0.827446634379667	0.104583023362113\\
%     0.819806355145613	0.107093252744492\\
%     0.819751845287428	0.107093252743667\\
%     0.819751499015792	0.10709326177423\\
%     0.819749801876792	0.107093652993255\\
%     0.811987880126908	0.10965232092924\\
%     0.811939305928025	0.109652321994025\\
%     0.811937274428474	0.109652783260304\\
%     0.804055871538353	0.112258796701952\\
%     0.804013379758001	0.112258797930305\\
%     0.804011260786367	0.112259318207118\\
%     0.796012906890057	0.114911445856527\\
%     0.795976523372227	0.114911447257034\\
%     0.795974321629298	0.114912023713837\\
%     0.787861910084359	0.117608901486288\\
%     0.787831646083345	0.117608903063292\\
%     0.787829366333276	0.117609532841589\\
%     0.779606143507799	0.120349670302848\\
%     0.779581997276465	0.12034967206275\\
%     0.779579644447913	0.120350352249472\\
%     0.771249199554369	0.123132138923758\\
%     0.771231157788647	0.123132140871849\\
%     0.771228736903403	0.123132868523242\\
%     0.762794991042269	0.125954580192158\\
%     0.762783030338457	0.125954582333069\\
%     0.762760653971682	0.125961660109578\\
%     0.762758363215338	0.125962413546627\\
%     0.754246620733029	0.128815159544898\\
%     0.754241828980823	0.128815161883297\\
%     0.754219858627733	0.128821348383081\\
%     0.745599131448459	0.131715104666378\\
%     0.74559056063938	0.13171721279074\\
%     0.736768998378965	0.134682464992413\\
%     0.736766578906434	0.134683295274229\\
%     0.736701370844819	0.134706520388748\\
%     0.727984256067875	0.137640229223005\\
%     0.727894483042873	0.137671146489328\\
%     0.727891986139071	0.137672018113943\\
%     0.727883295206566	0.13767537204988\\
%     0.727878676094299	0.137677552701469\\
%     0.727872556916879	0.137680658176738\\
%     0.719043038238031	0.140655359980023\\
%     0.719040491522048	0.140656261570352\\
%     0.719032523992162	0.140659321889786\\
%     0.719032280092981	0.140659420140962\\
%     0.719027740419463	0.140661559328686\\
%     0.718943670629033	0.14070411592424\\
%     0.718942062927609	0.140704948600643\\
%     0.718903121508966	0.140726941721969\\
%     0.718899786073934	0.140729082904388\\
%     0.707075689691219	0.152740232941708\\
%     0.707053085344822	0.152747839961916\\
%     0.70704686180486	0.152750019284331\\
%     0.707044198179331	0.152750969617932\\
%     0.707043890000784	0.152751090921717\\
%     0.707039068468032	0.152753323381216\\
%     0.706953017086885	0.152796702632568\\
%     0.706924426719329	0.152812130463212\\
%     0.706920844834919	0.152814376372208\\
%     0.694845603138769	0.164956691354538\\
%     0.694766354771888	0.164983283240013\\
%     0.694763601386181	0.164984259784075\\
%     0.694763216851936	0.164984405810836\\
%     0.694761953385265	0.164984982058956\\
%     0.694756997923211	0.164987271655891\\
%     0.694756082324745	0.164987724160772\\
%     0.694671666087309	0.165030154427655\\
%     0.694671198255923	0.165030443730877\\
%     0.68856669032297	0.171150149542304\\
%     0.688486239706155	0.171190498444485\\
%     0.688485762906789	0.17119079043853\\
%     0.682339696781429	0.177333063953608\\
%     0.682269826430148	0.177368029878152\\
%     0.682269343064962	0.177368323232205\\
%     0.676092967208854	0.183526261221684\\
%     0.676033956971195	0.18355572767319\\
%     0.676033382110374	0.183556068818479\\
%     0.669838151244109	0.189722701752898\\
%     0.669790044817458	0.189746670855541\\
%     0.669789474771954	0.189747013866639\\
%     0.663586991232546	0.195915339284283\\
%     0.663549871794633	0.195933793686545\\
%     0.663549384538739	0.195934082723532\\
%     0.663547029417886	0.195936223728687\\
%     0.66353688014358	0.195945814841501\\
%     0.657334459567079	0.202113180112648\\
%     0.657322925894599	0.202121409274658\\
%     0.657315615571911	0.202127797784709\\
%     0.644964499056869	0.214407130490598\\
%     0.644942071572253	0.214421990151588\\
%     0.644903492497836	0.214448794115373\\
%     0.644900257211855	0.214451133509684\\
%     0.632726979470539	0.226611153794098\\
%     0.632707043772138	0.226626177793001\\
%     0.62079887708702	0.238617045082528\\
%     0.620798692726749	0.238617318991704\\
%     0.62079744202981	0.23862020578714\\
%     0.620796613776281	0.238622305162833\\
%     0.620796613127003	0.238698581024328\\
%     0.627182390128794	0.244764831596363\\
%     0.627184227235154	0.244766140298287\\
%     0.627185507723524	0.24476661652334\\
%     0.627246159252149	0.244786493559205\\
%     0.627247176456229	0.244786560653538\\
%     0.627306431170221	0.244786560682137\\
%     0.633622222257638	0.25076319802072\\
%     0.633624023551726	0.250764462656374\\
%     0.633625324897583	0.250764949726386\\
%     0.63368594706984	0.250784793110358\\
%     0.633686949010365	0.250784861917955\\
%     0.633747884283359	0.250784861931508\\
%     0.640016794794101	0.256711344106143\\
%     0.640023133380059	0.256716993224181\\
%     0.64002490313744	0.256718221649633\\
%     0.64002618352412	0.256718697399941\\
%     0.640086771531152	0.256738505863442\\
%     0.640087745965358	0.256738574310104\\
%     0.640148155620248	0.256738574741256\\
%     0.646345428282387	0.262608433816724\\
%     0.64635543376309	0.262615432044753\\
%     0.646357148364722	0.262616614768162\\
%     0.646358394123032	0.262617074799791\\
%     0.646418940128146	0.262636846404216\\
%     0.646419891196807	0.262636914099411\\
%     0.646479484827897	0.262636914224098\\
%     0.652576930657083	0.26843987287982\\
%     0.652578566388982	0.268441000624498\\
%     0.65259209117621	0.268449285058194\\
%     0.652593288779584	0.268449725069702\\
%     0.652653791647519	0.268469459478368\\
%     0.652654703106785	0.268469523645587\\
%     0.652713211711481	0.268469523871771\\
%     0.658683986398192	0.274195820823239\\
%     0.658685544072294	0.274196904018821\\
%     0.658702407789692	0.274206405721996\\
%     0.658703540802485	0.274206820409852\\
%     0.658763999723167	0.274226517716027\\
%     0.658764863544979	0.274226576506899\\
%     0.658822028824597	0.274226576609268\\
%     0.664641019684632	0.279867131189098\\
%     0.664642452868507	0.279868142303528\\
%     0.664662436065198	0.279878779912947\\
%     0.664663488483906	0.279879164145033\\
%     0.664723902913058	0.279898824481846\\
%     0.664724711445348	0.279898876043114\\
%     0.664780302157446	0.27989887623345\\
%     0.670424357631466	0.285445327583835\\
%     0.67042564237868	0.285446258233783\\
%     0.670448487268818	0.285457938224587\\
%     0.670449451212817	0.28545828982434\\
%     0.670509813364794	0.285477910611764\\
%     0.67051055921005	0.285477953035495\\
%     0.670626948955799	0.285477953207408\\
%     0.670670486866872	0.285469786336812\\
%     0.670672629530435	0.285469102780838\\
%     0.679220508579289	0.282683518710208\\
%     0.679314851320257	0.282683518790911\\
%     0.679399697493276	0.282667895203643\\
%     0.679401894568748	0.282667184583716\\
%     0.688153665364304	0.27980755927217\\
%     0.688154762735915	0.279807128379604\\
%     0.688155585611582	0.279806786249568\\
%     0.688187484705939	0.279791210093089\\
%     0.696822640823779	0.276949078268566\\
%     0.696825138045149	0.276948237961901\\
%     0.696826270630816	0.276947787168879\\
%     0.696827122898735	0.276947430644314\\
%     0.696870046997409	0.27692641805082\\
%     0.705536014992842	0.274053693105908\\
%     0.705538562228156	0.274052806695822\\
%     0.70553972654516	0.274052337117467\\
%     0.705540605062875	0.274051967148384\\
%     0.705594720249169	0.274025405061001\\
%     0.714285385974093	0.271124202272044\\
%     0.714285648864237	0.271124111110953\\
%     0.714287976316523	0.271123272490377\\
%     0.714289168177176	0.271122785486522\\
%     0.714290069740296	0.271122403037877\\
%     0.714355512066171	0.271090189952076\\
%     0.723064644014422	0.268162695231715\\
%     0.723064911264075	0.268162601214095\\
%     0.723067270078815	0.268161725014255\\
%     0.723068485665425	0.268161221813472\\
%     0.723069454893933	0.268160806952252\\
%     0.723146290824543	0.268122871097577\\
%     0.731867553210058	0.265171338089144\\
%     0.731867823900519	0.265171241459275\\
%     0.731870207896722	0.265170330304668\\
%     0.731871490302436	0.265169793506984\\
%     0.731872431601106	0.265169387583116\\
%     0.731956425907686	0.265127786298866\\
%     0.731956894397962	0.26512753580302\\
%     0.731959738029583	0.2651259849099\\
%     0.740687773170278	0.26215236788843\\
%     0.740688097493327	0.262152250374825\\
%     0.740690500195774	0.262151307042314\\
%     0.740691754326798	0.262150774024416\\
%     0.740692704599766	0.262150360412319\\
%     0.74077650032124	0.262108719623584\\
%     0.740776976635116	0.26210846328026\\
%     0.740787769613323	0.262102375066911\\
%     0.749518935960028	0.259108068535451\\
%     0.749519210756008	0.259107967427502\\
%     0.749521625808358	0.25910699469428\\
%     0.749522890943015	0.259106449721889\\
%     0.749523851049239	0.259106027647681\\
%     0.749607434202828	0.259064347957902\\
%     0.749607916156128	0.259064086658726\\
%     0.749625009720595	0.259054005089834\\
%     0.758354451312375	0.256040838506321\\
%     0.758354727819958	0.256040735173008\\
%     0.758357151681134	0.256039734726618\\
%     0.758358420870266	0.256039180332334\\
%     0.758359387487122	0.256038750827901\\
%     0.758442744415381	0.255997032809947\\
%     0.758443363579512	0.2559966940023\\
%     0.758458337056098	0.25598729264269\\
%     0.75845889852553	0.255986809781151\\
%     0.758461366661165	0.255984498900094\\
%     0.767187850770245	0.25295307321581\\
%     0.767188127152519	0.252952968213128\\
%     0.767190550311893	0.252951944243625\\
%     0.767191822627055	0.252951380516029\\
%     0.767192792395953	0.252950944648118\\
%     0.76727604838422	0.252909117464792\\
%     0.767276537521055	0.252908847648509\\
%     0.767287637842349	0.252901176971174\\
%     0.767288214566633	0.252900688235734\\
%     0.767294438186275	0.252894868301465\\
%     0.776012595877101	0.249847234658454\\
%     0.776012872153881	0.249847127922682\\
%     0.776015287196982	0.249846083734498\\
%     0.776017536587823	0.249845067142751\\
%     0.776100537573538	0.249803207996969\\
%     0.776101028217172	0.249802934675817\\
%     0.77610824794249	0.249797018826866\\
%     0.776108838010187	0.249796525049377\\
%     0.776118838701825	0.249787178568933\\
%     0.784822155417783	0.246725825363037\\
%     0.784822429409664	0.246725717647106\\
%     0.784824837207924	0.246724653295749\\
%     0.784827219873028	0.246723561498051\\
%     0.784909812369713	0.24668173476887\\
%     0.784910302483788	0.2466814587929\\
%     0.784910904162321	0.24668096076462\\
%     0.784929784473575	0.246663314985274\\
%     0.793610027681886	0.243591382102506\\
%     0.793610453347036	0.243591207177426\\
%     0.793612835411248	0.243590130724751\\
%     0.793615053161393	0.243589098762332\\
%     0.793697368952946	0.243547235266584\\
%     0.79369785689146	0.243546957311321\\
%     0.793698467436882	0.243546456454803\\
%     0.793720411865415	0.243525933749706\\
%     0.802369745970806	0.240446474889975\\
%     0.802370173037474	0.240446301097517\\
%     0.802372529913694	0.240445212856588\\
%     0.802374724399679	0.240444175637302\\
%     0.802456751725905	0.24040227581744\\
%     0.802457236116139	0.240401996441782\\
%     0.802457853223661	0.240401493946309\\
%     0.802482829775864	0.240378106585866\\
%     0.811094930872149	0.237293689210913\\
%     0.811095358520008	0.237293516782426\\
%     0.811097684280042	0.237292419781926\\
%     0.811099849247789	0.237291379616748\\
%     0.811181574842764	0.237249444891425\\
%     0.811182054502497	0.237249164545722\\
%     0.811182675909705	0.237248661591919\\
%   };


% \addplot[target]
% table[row sep=crcr]{%
%     x	y\\
%     0.427703538952483	0.340594278787392\\
%   };


% \addplot [gradient]
% table[row sep=crcr]{%
%     0.427703538952483	0.340594278787392\\
%     1	0\\
%   };
% \addplot[scaled gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.427703538952483	0.340594278787392	0.171688938314255	-0.102178283636218\\
%   };

\addplot [ival set]
table[row sep=crcr]{%
    0.359405721212608	-0.0722964610475169\\
    0.359405721212608	0.545922723150111\\
    0.652496581224509	0.545922723150111\\
    0.652496581224509	-0.0722964610475169\\
    0.359405721212608	-0.0722964610475169\\
  };


\addplot [output set]
table[row sep=crcr]{%
    0.462706310789087	0.311094930872149\\
    0.462706483217574	0.311095358520008\\
    0.462707580218074	0.311097684280042\\
    0.462708620383252	0.311099849247789\\
    0.462750555108575	0.311181574842764\\
    0.462750835454278	0.311182054502497\\
    0.462751338408081	0.311182675909705\\
    0.468639982642243	0.317459982724921\\
    0.468675208901435	0.317558254451922\\
    0.468675317405901	0.317558509740666\\
    0.468676408066857	0.31756083307765\\
    0.46867744791353	0.317562956083554\\
    0.468719447752055	0.31764445535936\\
    0.468719728484621	0.317644923924562\\
    0.468720234549056	0.317645527558703\\
    0.474624699854707	0.323871060225668\\
    0.474657312237619	0.323961997405384\\
    0.474657420110084	0.323962246129172\\
    0.47465849858266	0.323964557236962\\
    0.474659083239341	0.323965737061749\\
    0.474659533218373	0.323966628271241\\
    0.474701595117764	0.324047896540089\\
    0.474701875531217	0.324048352847856\\
    0.474702381885672	0.324048934396354\\
    0.480615671475901	0.330211151921592\\
    0.480637716604499	0.330272619637397\\
    0.480645993562935	0.330295023120071\\
    0.480646100270987	0.330295264089661\\
    0.480647160559838	0.33029755338351\\
    0.480647739402406	0.330298701911055\\
    0.48069030630181	0.330380596956196\\
    0.480690585138779	0.330381038984614\\
    0.480691094291755	0.330381601197036\\
    0.486605888948198	0.336468917897633\\
    0.486623990624963	0.336519409099176\\
    0.486634564508517	0.336546331068989\\
    0.486635706267656	0.336548822835456\\
    0.486636276150721	0.336549934268253\\
    0.486678453002585	0.336630729569356\\
    0.486678892915916	0.336631557764386\\
    0.486679168780487	0.336631983337037\\
    0.48667967616803	0.336632520722823\\
    0.492589351061572	0.342634378108515\\
    0.492603540880049	0.342673990581695\\
    0.492616370090275	0.34270527278996\\
    0.492617480395256	0.34270771681587\\
    0.492660267978715	0.342789340735973\\
    0.492660699802337	0.342790131836787\\
    0.492660979670402	0.342790549889433\\
    0.498559455788582	0.348697251939865\\
    0.498569788402033	0.348726134032924\\
    0.49858482002159	0.348761599425512\\
    0.498585792454448	0.34876377520413\\
    0.498628172006975	0.348844299338274\\
    0.498628715052567	0.348845321502285\\
    0.498629136567982	0.348846071737691\\
    0.498629413907079	0.348846473778243\\
    0.504509707200435	0.354647730624579\\
    0.504516249954735	0.354666051957107\\
    0.504533420204892	0.354705506951503\\
    0.504534351913841	0.354707629104282\\
    0.504576774521718	0.354787897779482\\
    0.504577300115739	0.354788869130908\\
    0.50457770923214	0.354789575186824\\
    0.504577981124212	0.3547899573204\\
    0.510433722829365	0.360476452350928\\
    0.510436571383929	0.360484447447284\\
    0.510437457133367	0.360486509595291\\
    0.510456689610641	0.360529740114759\\
    0.510499151517812	0.360609752080711\\
    0.510499656809883	0.360610668487384\\
    0.510500051440564	0.360611327264745\\
    0.510500316754503	0.360611688036787\\
    0.516325518982022	0.366174824614593\\
    0.516346598138266	0.366221319433005\\
    0.5163890960316	0.366301075138187\\
    0.516389578240151	0.36630193281112\\
    0.516389956354423	0.366302541502973\\
    0.516390213588041	0.366302879046892\\
    0.52225783297013	0.37180849566682\\
    0.522258276722683	0.371808840278994\\
    0.522259239479808	0.371809201983551\\
    0.522289174655365	0.371809201984279\\
    0.522293358324966	0.371816997523862\\
    0.522295159182675	0.37182008983073\\
    0.522295868511957	0.371821170870802\\
    0.522297715495789	0.371823467803402\\
    0.533830129872985	0.382432742761777\\
    0.533860284738328	0.382488502162285\\
    0.533861913044265	0.38249117669066\\
    0.533862570771231	0.382492076930617\\
    0.533864176867906	0.382493868151161\\
    0.545189626724303	0.392489844652492\\
    0.545206704882335	0.392521196272776\\
    0.54520803120127	0.392523247131689\\
    0.545208590467239	0.392523910891975\\
    0.545209948966286	0.392525198677595\\
    0.556330314894053	0.401898100988724\\
    0.556348536550895	0.401898759298475\\
    0.556424808786123	0.401898759298475\\
    0.556426357232167	0.401898699901242\\
    0.562213782230594	0.395960752882433\\
    0.562214842756841	0.395959199862269\\
    0.562215253485607	0.395958253054251\\
    0.562235447995257	0.395902644253064\\
    0.562239808291058	0.395877810387913\\
    0.562239894807576	0.395877165800984\\
    0.562239928564557	0.395876638282816\\
    0.562239928568181	0.395794363467382\\
    0.567995346108414	0.389734797600304\\
    0.567996436932385	0.389733120399359\\
    0.567996868089538	0.389732099518592\\
    0.568017073117404	0.389676280382257\\
    0.568017184458625	0.389675549035382\\
    0.568020269674271	0.389653710527897\\
    0.568020299224653	0.389653195465007\\
    0.568020299228023	0.389567563959952\\
    0.57379240969444	0.383350262400997\\
    0.573793521514344	0.383348478416402\\
    0.573793968556342	0.383347393724165\\
    0.573814182774664	0.383291362757953\\
    0.573814305161397	0.38329059401966\\
    0.573816072846605	0.383271914063908\\
    0.573816098081002	0.383271412825813\\
    0.573816096640024	0.383182534861202\\
    0.579594205352596	0.376833434714632\\
    0.579595328082762	0.376831562701882\\
    0.579595786470292	0.376830424945874\\
    0.579616011698097	0.376774172298559\\
    0.579616138753633	0.376773398290767\\
    0.579616570385239	0.376757549730088\\
    0.579616569151568	0.376665560901492\\
    0.585389726062804	0.370211826603236\\
    0.58539084982224	0.370209885502459\\
    0.58539131485862	0.370208706263114\\
    0.585411546266296	0.370152243844057\\
    0.585411682361769	0.370151444853319\\
    0.585411699933438	0.370150965174255\\
    0.585411698781003	0.370043048710342\\
    0.591167837523968	0.363513899952859\\
    0.591168951855111	0.363511910210758\\
    0.591169420272442	0.363510698286074\\
    0.591189655279601	0.363454031051703\\
    0.591189799096588	0.363453212105641\\
    0.591189810277978	0.363452916203735\\
    0.591189812129623	0.363344056674442\\
    0.596917388134882	0.356768780412947\\
    0.596918483930952	0.356766761193749\\
    0.59691894848104	0.356765535182275\\
    0.596939187085802	0.356708662489153\\
    0.596939336955261	0.356707831351243\\
    0.596939345870429	0.356598200268752\\
    0.602627321211473	0.350005956329902\\
    0.602628386786034	0.350003931377592\\
    0.602628845477825	0.350002697864627\\
    0.602649085023439	0.349945627195736\\
    0.60264923881376	0.3499447932233\\
    0.602649243900456	0.349827973267953\\
    0.602649240368534	0.349827596621902\\
    0.602649118893779	0.349826337687248\\
    0.600289281512316	0.342560122110169\\
    0.600289281512316	0.342487942446113\\
    0.600289276675748	0.34248757252942\\
    0.600289083666453	0.342486197794505\\
    0.597878423504079	0.335094160893082\\
    0.597878423504782	0.335027775632233\\
    0.597878417316344	0.335027413018241\\
    0.597878155522882	0.335025927075991\\
    0.595417312252756	0.327509071007482\\
    0.595417312252757	0.327448583069298\\
    0.595417304666066	0.327448228337413\\
    0.595416976637887	0.327446634379667\\
    0.592906747255519	0.319806355145632\\
    0.59290674725634	0.31975184528848\\
    0.59290673822577	0.319751499015792\\
    0.592906347006745	0.319749801876792\\
    0.590347679070761	0.311987880126912\\
    0.590347678005975	0.311939305928025\\
    0.590347216739696	0.311937274428474\\
    0.587741203298049	0.304055871538362\\
    0.587741202069695	0.304013379758001\\
    0.587740681792882	0.304011260786367\\
    0.585088554143473	0.296012906890057\\
    0.585088552742966	0.295976523372227\\
    0.585087976286163	0.295974321629298\\
    0.582391098513724	0.287861910084375\\
    0.582391096936708	0.287831646083345\\
    0.582390467158411	0.287829366333276\\
    0.579650329697154	0.279606143507815\\
    0.57965032793725	0.279581997276466\\
    0.579649647750528	0.279579644447913\\
    0.576867861076244	0.271249199554355\\
    0.57686785912815	0.271231157788647\\
    0.576867131476758	0.271228736903404\\
    0.574045419807854	0.262794991042295\\
    0.57404541766693	0.262783030338457\\
    0.574038339890422	0.262760653971682\\
    0.574037586453373	0.262758363215338\\
    0.571184840455114	0.254246620733065\\
    0.571184838116703	0.254241828980823\\
    0.571178651616919	0.254219858627733\\
    0.568284895333624	0.245599131448445\\
    0.56828278720926	0.24559056063938\\
    0.565317535007587	0.236768998378965\\
    0.565316704725771	0.236766578906435\\
    0.565293479611364	0.236701370845165\\
    0.562359770776996	0.227984256067875\\
    0.562328853510672	0.227894483042874\\
    0.562327981886057	0.227891986139071\\
    0.56232462795012	0.227883295206566\\
    0.562322447298531	0.227878676094299\\
    0.562319341823234	0.227872556916825\\
    0.559344640019977	0.219043038238031\\
    0.559343738429648	0.219040491522048\\
    0.559340678110214	0.219032523992162\\
    0.559340579859038	0.219032280092982\\
    0.559338440671314	0.219027740419463\\
    0.55929588407576	0.218943670629033\\
    0.559295051399357	0.218942062927609\\
    0.559273058278031	0.218903121508966\\
    0.559270917095612	0.218899786073934\\
    0.547259767058284	0.207075689691215\\
    0.547252160038084	0.207053085344822\\
    0.547249980715669	0.20704686180486\\
    0.547249030382068	0.207044198179331\\
    0.547248909078283	0.207043890000784\\
    0.547246676618783	0.207039068468032\\
    0.547203297367432	0.206953017086885\\
    0.547187869536788	0.206924426719329\\
    0.547185623627792	0.206920844834919\\
    0.535043308645454	0.194845603138755\\
    0.535016716759987	0.194766354771888\\
    0.535015740215925	0.194763601386182\\
    0.535015594189164	0.194763216851936\\
    0.535015017941044	0.194761953385266\\
    0.535012728344109	0.194756997923211\\
    0.535012275839228	0.194756082324745\\
    0.534969845572345	0.194671666087309\\
    0.534969556269123	0.194671198255923\\
    0.528849850457694	0.188566690322968\\
    0.528809501555515	0.188486239706156\\
    0.52880920956147	0.188485762906789\\
    0.522666936046404	0.182339696781435\\
    0.522631970121847	0.182269826430149\\
    0.522631676767795	0.182269343064962\\
    0.516473738778316	0.176092967208854\\
    0.51644427232681	0.176033956971195\\
    0.516443931181521	0.176033382110375\\
    0.510277298247094	0.169838151244095\\
    0.510253329144459	0.169790044817458\\
    0.510252986133361	0.169789474771954\\
    0.504084660715717	0.163586991232546\\
    0.504066206313455	0.163549871794633\\
    0.504065917276468	0.163549384538739\\
    0.504063776271313	0.163547029417886\\
    0.504054185158499	0.16353688014358\\
    0.497886819887344	0.157334459567065\\
    0.497878590725342	0.157322925894599\\
    0.497872202215291	0.157315615571911\\
    0.485592869509404	0.144964499056865\\
    0.485578009848412	0.144942071572253\\
    0.485551205884628	0.144903492497836\\
    0.485548866490316	0.144900257211855\\
    0.473388846205904	0.132726979470545\\
    0.473373822206999	0.132707043772138\\
    0.461382954917472	0.12079887708702\\
    0.461382681008296	0.120798692726749\\
    0.46137979421286	0.12079744202981\\
    0.461377691228075	0.120796613128496\\
    0.461301418412146	0.120796613145114\\
    0.455235168403637	0.127182390128794\\
    0.455233859701713	0.127184227235154\\
    0.45523338347666	0.127185507723524\\
    0.455213506440795	0.127246159252149\\
    0.455213439346462	0.127247176456229\\
    0.455213439317863	0.127306431170221\\
    0.44923680197928	0.133622222257638\\
    0.449235537343626	0.133624023551726\\
    0.449235050273614	0.133625324897583\\
    0.449215206889642	0.13368594706984\\
    0.449215138082045	0.133686949010365\\
    0.449215138068494	0.133747884283355\\
    0.443288655893857	0.140016794794101\\
    0.443283006775819	0.140023133380059\\
    0.443281778350367	0.14002490313744\\
    0.443281302600058	0.14002618352412\\
    0.443261494136558	0.140086771531152\\
    0.443261425689895	0.140087745965358\\
    0.443261425258743	0.140148155620248\\
    0.437391566183276	0.146345428282387\\
    0.437384567955247	0.14635543376309\\
    0.437383385231838	0.146357148364722\\
    0.437382925200209	0.146358394123032\\
    0.437363153595784	0.146418940128146\\
    0.437363085900589	0.146419891196807\\
    0.437363085775904	0.146479484827897\\
    0.43156012712018	0.152576930657083\\
    0.431558999375502	0.152578566388982\\
    0.431550714941806	0.15259209117621\\
    0.431550274930298	0.152593288779584\\
    0.431530540521632	0.152653791647519\\
    0.431530476354413	0.152654703106785\\
    0.431530476128229	0.152713211711481\\
    0.425804179176761	0.158683986398192\\
    0.425803095981179	0.158685544072294\\
    0.425793594278004	0.158702407789692\\
    0.425793179590148	0.158703540802485\\
    0.425773482283973	0.158763999723167\\
    0.425773423493101	0.158764863544979\\
    0.425773423390734	0.158822028824602\\
    0.420132868810902	0.164641019684632\\
    0.420131857696472	0.164642452868507\\
    0.420121220087053	0.164662436065198\\
    0.420120835854967	0.164663488483906\\
    0.420101175518154	0.164723902913058\\
    0.420101123956886	0.164724711445348\\
    0.42010112376655	0.164780302157446\\
    0.414554672416165	0.170424357631466\\
    0.414553741766217	0.17042564237868\\
    0.414542061775413	0.170448487268818\\
    0.41454171017566	0.170449451212817\\
    0.414522089388236	0.170509813364794\\
    0.414522046964505	0.17051055921005\\
    0.414522046792592	0.170626948955799\\
    0.414530213663188	0.170670486866872\\
    0.414530897219162	0.170672629530435\\
    0.417316481289794	0.179220508579293\\
    0.417316481209089	0.179314851320257\\
    0.417332104796357	0.179399697493276\\
    0.417332815416284	0.179401894568748\\
    0.42019244072783	0.188153665364304\\
    0.420192871620396	0.188154762735915\\
    0.420193213750432	0.188155585611582\\
    0.420208789906902	0.188187484705923\\
    0.423050921731434	0.196822640823779\\
    0.423051762038099	0.196825138045149\\
    0.423052212831121	0.196826270630817\\
    0.423052569355686	0.196827122898735\\
    0.423073581949191	0.196870046997433\\
    0.425946306894092	0.205536014992841\\
    0.425947193304178	0.205538562228156\\
    0.425947662882533	0.20553972654516\\
    0.425948032851616	0.205540605062875\\
    0.425974594939011	0.205594720249193\\
    0.428875797727956	0.214285385974093\\
    0.428875888889047	0.214285648864237\\
    0.428876727509623	0.214287976316523\\
    0.428877214513478	0.214289168177176\\
    0.428877596962123	0.214290069740296\\
    0.428909810047906	0.214355512066134\\
    0.431837304768285	0.223064644014422\\
    0.431837398785905	0.223064911264075\\
    0.431838274985746	0.223067270078815\\
    0.431838778186528	0.223068485665425\\
    0.431839193047748	0.223069454893933\\
    0.431877128902425	0.223146290824542\\
    0.434828661910857	0.231867553210058\\
    0.434828758540725	0.231867823900519\\
    0.434829669695333	0.231870207896722\\
    0.434830206493016	0.231871490302436\\
    0.434830612416884	0.231872431601106\\
    0.434872213701134	0.231956425907686\\
    0.43487246419698	0.231956894397962\\
    0.434874015090112	0.231959738029602\\
    0.43784763211157	0.240687773170278\\
    0.437847749625175	0.240688097493327\\
    0.437848692957687	0.240690500195774\\
    0.437849225975584	0.240691754326798\\
    0.437849639587681	0.240692704599766\\
    0.437891280376416	0.24077650032124\\
    0.43789153671974	0.240776976635116\\
    0.437897624933071	0.240787769613302\\
    0.440891931464549	0.249518935960028\\
    0.440892032572498	0.249519210756008\\
    0.44089300530572	0.249521625808358\\
    0.440893550278111	0.249522890943015\\
    0.440893972352319	0.249523851049239\\
    0.440935652042098	0.249607434202828\\
    0.440935913341274	0.249607916156128\\
    0.440945994910165	0.249625009720611\\
    0.443959161493679	0.258354451312375\\
    0.443959264826992	0.258354727819958\\
    0.443960265273382	0.258357151681134\\
    0.443960819667666	0.258358420870266\\
    0.4439612491721	0.258359387487123\\
    0.444002967190053	0.258442744415381\\
    0.4440033059977	0.258443363579512\\
    0.44401270735731	0.258458337056098\\
    0.444013190218849	0.25845889852553\\
    0.444015501099924	0.258461366661185\\
    0.44704692678419	0.267187850770246\\
    0.447047031786872	0.267188127152519\\
    0.447048055756375	0.267190550311893\\
    0.447048619483971	0.267191822627055\\
    0.447049055351882	0.267192792395953\\
    0.447090882535208	0.26727604838422\\
    0.447091152351491	0.267276537521055\\
    0.447098823028826	0.267287637842349\\
    0.447099311764266	0.267288214566633\\
    0.447105131698534	0.267294438186275\\
    0.450152765341546	0.276012595877101\\
    0.450152872077318	0.276012872153881\\
    0.450153916265502	0.276015287196983\\
    0.450154932857249	0.276017536587823\\
    0.450196792003031	0.276100537573538\\
    0.450197065324183	0.276101028217172\\
    0.450202981173134	0.276108247942491\\
    0.450203474950623	0.276108838010188\\
    0.450212821431065	0.276118838701835\\
    0.453274174636963	0.284822155417783\\
    0.453274282352894	0.284822429409664\\
    0.453275346704251	0.284824837207924\\
    0.453276438501948	0.284827219873027\\
    0.45331826523113	0.284909812369713\\
    0.453318541207099	0.284910302483788\\
    0.45331903923538	0.284910904162321\\
    0.453336685014726	0.284929784473574\\
    0.456408617897494	0.293610027681886\\
    0.456408792822574	0.293610453347036\\
    0.456409869275249	0.293612835411248\\
    0.456410901237668	0.293615053161393\\
    0.456452764733416	0.293697368952946\\
    0.456453042688679	0.29369785689146\\
    0.456453543545197	0.293698467436882\\
    0.456474066250294	0.293720411865415\\
    0.459553525110025	0.302369745970806\\
    0.459553698902483	0.302370173037474\\
    0.459554787143412	0.302372529913694\\
    0.459555824362698	0.302374724399679\\
    0.45959772418256	0.302456751725905\\
    0.459598003558218	0.302457236116139\\
    0.459598506053691	0.302457853223661\\
    0.459621893414135	0.302482829775865\\
    0.462706310789087	0.311094930872149\\
  };

\addplot[point]
table[row sep=crcr]{%
    x	y\\
    0.359405721212608	0.545922723150111\\
  };

\addplot [gradient]
table[row sep=crcr]{%
    0.359405721212608	0.545922723150111\\
    1	0\\
  };

\addplot[scaled gradient]
table[row sep=crcr] {%
    x	y	u	v\\
    0.359405721212608	0.545922723150111	0.192178283636218	-0.163776816945033\\
  };






==> figures/gradient-comp/gradient-comparison_13.tikz <==
\addplot[target]
table[row sep=crcr]{%
    x	y\\
    1	0\\
  };


% \addplot [ival set]
% table[row sep=crcr]{%
%     0.452856323250628	0.23463656909017\\
%     0.452856323250628	0.344469799399764\\
%     0.703046266364831	0.344469799399764\\
%     0.703046266364831	0.23463656909017\\
%     0.452856323250628	0.23463656909017\\
%   };

% \addplot [output set]
% table[row sep=crcr]{%
%     0.811182675909705	0.237248661591919\\
%     0.817459982724921	0.231360017357757\\
%     0.817558254451922	0.231324791098565\\
%     0.817558509740666	0.231324682594099\\
%     0.817560833077651	0.231323591933143\\
%     0.817562956083554	0.23132255208647\\
%     0.81764445535936	0.231280552247945\\
%     0.817644923924562	0.231280271515379\\
%     0.817645527558703	0.231279765450944\\
%     0.823871060225666	0.225375300145294\\
%     0.823961997405384	0.225342687762381\\
%     0.823962246129172	0.225342579889916\\
%     0.823964557236961	0.22534150141734\\
%     0.823965737061749	0.225340916760659\\
%     0.823966628271241	0.225340466781627\\
%     0.824047896540089	0.225298404882236\\
%     0.824048352847856	0.225298124468783\\
%     0.824048934396354	0.225297618114328\\
%     0.830211151921592	0.219384328524099\\
%     0.830272619637397	0.219362283395501\\
%     0.830295023120071	0.219354006437065\\
%     0.830295264089661	0.219353899729013\\
%     0.83029755338351	0.219352839440162\\
%     0.830298701911055	0.219352260597594\\
%     0.830380596956196	0.21930969369819\\
%     0.830381038984614	0.219309414861221\\
%     0.830381601197036	0.219308905708245\\
%     0.836468917897633	0.213394111051802\\
%     0.836519409099176	0.213376009375037\\
%     0.836546331068988	0.213365435491483\\
%     0.836548822835456	0.213364293732344\\
%     0.836549934268253	0.213363723849279\\
%     0.836630729569356	0.213321546997415\\
%     0.836631557764386	0.213321107084083\\
%     0.836631983337036	0.213320831219512\\
%     0.836632520722823	0.213320323831969\\
%     0.842634378108515	0.207410648938428\\
%     0.842673990581695	0.207396459119951\\
%     0.84270527278996	0.207383629909725\\
%     0.84270771681587	0.207382519604744\\
%     0.842789340735973	0.207339732021285\\
%     0.842790131836787	0.207339300197663\\
%     0.842790549889433	0.207339020329598\\
%     0.848697251939865	0.201440544211418\\
%     0.848726134032924	0.201430211597966\\
%     0.848761599425512	0.20141517997841\\
%     0.84876377520413	0.201414207545551\\
%     0.848844299338274	0.201371827993025\\
%     0.848845321502285	0.201371284947433\\
%     0.848846071737691	0.201370863432018\\
%     0.848846473778243	0.201370586092921\\
%     0.85464773062458	0.195490292799565\\
%     0.854666051957107	0.195483750045264\\
%     0.854705506951503	0.195466579795107\\
%     0.854707629104282	0.195465648086158\\
%     0.854787897779482	0.195423225478282\\
%     0.854788869130908	0.195422699884261\\
%     0.854789575186824	0.19542229076786\\
%     0.8547899573204	0.195422018875787\\
%     0.860476452350929	0.189566277170634\\
%     0.860484447447284	0.189563428616071\\
%     0.86048650959529	0.189562542866633\\
%     0.860529740114759	0.189543310389359\\
%     0.860609752080711	0.189500848482189\\
%     0.860610668487384	0.189500343190118\\
%     0.860611327264745	0.189499948559436\\
%     0.860611688036787	0.189499683245497\\
%     0.866174824614593	0.183674481017978\\
%     0.866221319433005	0.183653401861734\\
%     0.866301075138187	0.1836109039684\\
%     0.86630193281112	0.183610421759849\\
%     0.866302541502973	0.183610043645577\\
%     0.866302879046892	0.183609786411959\\
%     0.87180849566682	0.17774216702987\\
%     0.871808840278994	0.177741723277317\\
%     0.871809201983551	0.177740760520192\\
%     0.87180920198428	0.177710825344644\\
%     0.871816997523862	0.177706641675034\\
%     0.87182008983073	0.177704840817325\\
%     0.871821170870802	0.177704131488044\\
%     0.871823467803402	0.177702284504211\\
%     0.882432742761768	0.166169870127024\\
%     0.882488502162285	0.166139715261672\\
%     0.88249117669066	0.166138086955735\\
%     0.882492076930617	0.166137429228769\\
%     0.882493868151161	0.166135823132094\\
%     0.892489844652473	0.154810373275707\\
%     0.892521196272776	0.154793295117666\\
%     0.892523247131689	0.15479196879873\\
%     0.892523910891975	0.154791409532761\\
%     0.892525198677595	0.154790051033714\\
%     0.901898100988724	0.143669685105947\\
%     0.901898759298475	0.143651463449105\\
%     0.901898759298475	0.143575191213877\\
%     0.901898699901241	0.143573642767833\\
%     0.895960752882433	0.137786217769406\\
%     0.895959199862269	0.13778515724316\\
%     0.895958253054251	0.137784746514394\\
%     0.895902644253064	0.137764552004743\\
%     0.895877810387913	0.137760191708942\\
%     0.895877165800984	0.137760105192424\\
%     0.895876638282816	0.137760071435443\\
%     0.895794363467383	0.137760071431822\\
%     0.889734797600304	0.132004653891586\\
%     0.889733120399359	0.132003563067615\\
%     0.889732099518592	0.132003131910462\\
%     0.889676280382257	0.131982926882596\\
%     0.889675549035382	0.131982815541375\\
%     0.889653710527897	0.131979730325729\\
%     0.889653195465007	0.131979700775347\\
%     0.889567563960393	0.131979700772389\\
%     0.883350262400996	0.12620759030556\\
%     0.883348478416401	0.126206478485656\\
%     0.883347393724165	0.126206031443658\\
%     0.883291362757953	0.126185817225336\\
%     0.88329059401966	0.126185694838603\\
%     0.883271914063908	0.126183927153395\\
%     0.883271412825813	0.126183901918998\\
%     0.883182534861203	0.126183903359979\\
%     0.876833434714632	0.120405794647404\\
%     0.876831562701882	0.120404671917238\\
%     0.876830424945874	0.120404213529708\\
%     0.876774172298559	0.120383988301903\\
%     0.876773398290767	0.120383861246367\\
%     0.876757549730088	0.120383429614761\\
%     0.876665560901503	0.120383430848435\\
%     0.870211826603236	0.114610273937195\\
%     0.870209885502459	0.11460915017776\\
%     0.870208706263114	0.11460868514138\\
%     0.870152243844057	0.114588453733704\\
%     0.870151444853319	0.114588317638231\\
%     0.870150965174255	0.114588300066562\\
%     0.870043048710343	0.114588301218999\\
%     0.863513899952859	0.108832162476032\\
%     0.863511910210758	0.108831048144889\\
%     0.863510698286074	0.108830579727557\\
%     0.863454031051703	0.108810344720399\\
%     0.863453212105641	0.108810200903412\\
%     0.863452916203735	0.108810189722021\\
%     0.863344057679003	0.108810188745428\\
%     0.856768780412947	0.103082611865118\\
%     0.856766761193749	0.103081516069048\\
%     0.856765535182275	0.10308105151896\\
%     0.856708662489153	0.103060812914198\\
%     0.856707831351243	0.103060663044739\\
%     0.856598200960153	0.103060654726121\\
%     0.850005956329902	0.0973726787885269\\
%     0.850003931377592	0.0973716132139663\\
%     0.850002697864627	0.0973711545221752\\
%     0.849945627195736	0.097350914976561\\
%     0.8499447932233	0.0973507611862399\\
%     0.849827861557795	0.0973507564399472\\
%     0.849826337687248	0.0973508811062211\\
%     0.842560122110166	0.0997107184876845\\
%     0.842487942446112	0.0997107184876836\\
%     0.84248757252942	0.0997107233242517\\
%     0.842486197794505	0.0997109163335468\\
%     0.835094160893083	0.102121576495922\\
%     0.835027775631755	0.10212157649522\\
%     0.835027413018241	0.102121582683656\\
%     0.835025927075991	0.102121844477118\\
%     0.827509071007485	0.104582687747243\\
%     0.827448583069309	0.104582687747243\\
%     0.827448228337413	0.104582695333934\\
%     0.827446634379667	0.104583023362113\\
%     0.819806355145613	0.107093252744492\\
%     0.819751845287428	0.107093252743667\\
%     0.819751499015792	0.10709326177423\\
%     0.819749801876792	0.107093652993255\\
%     0.811987880126908	0.10965232092924\\
%     0.811939305928025	0.109652321994025\\
%     0.811937274428474	0.109652783260304\\
%     0.804055871538353	0.112258796701952\\
%     0.804013379758001	0.112258797930305\\
%     0.804011260786367	0.112259318207118\\
%     0.796012906890057	0.114911445856527\\
%     0.795976523372227	0.114911447257034\\
%     0.795974321629298	0.114912023713837\\
%     0.787861910084359	0.117608901486288\\
%     0.787831646083345	0.117608903063292\\
%     0.787829366333276	0.117609532841589\\
%     0.779606143507799	0.120349670302848\\
%     0.779581997276465	0.12034967206275\\
%     0.779579644447913	0.120350352249472\\
%     0.771249199554369	0.123132138923758\\
%     0.771231157788647	0.123132140871849\\
%     0.771228736903403	0.123132868523242\\
%     0.762794991042269	0.125954580192158\\
%     0.762783030338457	0.125954582333069\\
%     0.762760653971682	0.125961660109578\\
%     0.762758363215338	0.125962413546627\\
%     0.754246620733029	0.128815159544898\\
%     0.754241828980823	0.128815161883297\\
%     0.754219858627733	0.128821348383081\\
%     0.745599131448459	0.131715104666378\\
%     0.74559056063938	0.13171721279074\\
%     0.736768998378965	0.134682464992413\\
%     0.736766578906434	0.134683295274229\\
%     0.736701370844819	0.134706520388748\\
%     0.727984256067875	0.137640229223005\\
%     0.727894483042873	0.137671146489328\\
%     0.727891986139071	0.137672018113943\\
%     0.727883295206566	0.13767537204988\\
%     0.727878676094299	0.137677552701469\\
%     0.727872556916879	0.137680658176738\\
%     0.719043038238031	0.140655359980023\\
%     0.719040491522048	0.140656261570352\\
%     0.719032523992162	0.140659321889786\\
%     0.719032280092981	0.140659420140962\\
%     0.719027740419463	0.140661559328686\\
%     0.718943670629033	0.14070411592424\\
%     0.718942062927609	0.140704948600643\\
%     0.718903121508966	0.140726941721969\\
%     0.718899786073934	0.140729082904388\\
%     0.707075689691219	0.152740232941708\\
%     0.707053085344822	0.152747839961916\\
%     0.70704686180486	0.152750019284331\\
%     0.707044198179331	0.152750969617932\\
%     0.707043890000784	0.152751090921717\\
%     0.707039068468032	0.152753323381216\\
%     0.706953017086885	0.152796702632568\\
%     0.706924426719329	0.152812130463212\\
%     0.706920844834919	0.152814376372208\\
%     0.694845603138769	0.164956691354538\\
%     0.694766354771888	0.164983283240013\\
%     0.694763601386181	0.164984259784075\\
%     0.694763216851936	0.164984405810836\\
%     0.694761953385265	0.164984982058956\\
%     0.694756997923211	0.164987271655891\\
%     0.694756082324745	0.164987724160772\\
%     0.694671666087309	0.165030154427655\\
%     0.694671198255923	0.165030443730877\\
%     0.68856669032297	0.171150149542304\\
%     0.688486239706155	0.171190498444485\\
%     0.688485762906789	0.17119079043853\\
%     0.682339696781429	0.177333063953608\\
%     0.682269826430148	0.177368029878152\\
%     0.682269343064962	0.177368323232205\\
%     0.676092967208854	0.183526261221684\\
%     0.676033956971195	0.18355572767319\\
%     0.676033382110374	0.183556068818479\\
%     0.669838151244109	0.189722701752898\\
%     0.669790044817458	0.189746670855541\\
%     0.669789474771954	0.189747013866639\\
%     0.663586991232546	0.195915339284283\\
%     0.663549871794633	0.195933793686545\\
%     0.663549384538739	0.195934082723532\\
%     0.663547029417886	0.195936223728687\\
%     0.66353688014358	0.195945814841501\\
%     0.657334459567079	0.202113180112648\\
%     0.657322925894599	0.202121409274658\\
%     0.657315615571911	0.202127797784709\\
%     0.644964499056869	0.214407130490598\\
%     0.644942071572253	0.214421990151588\\
%     0.644903492497836	0.214448794115373\\
%     0.644900257211855	0.214451133509684\\
%     0.632726979470539	0.226611153794098\\
%     0.632707043772138	0.226626177793001\\
%     0.62079887708702	0.238617045082528\\
%     0.620798692726749	0.238617318991704\\
%     0.62079744202981	0.23862020578714\\
%     0.620796613776281	0.238622305162833\\
%     0.620796613127003	0.238698581024328\\
%     0.627182390128794	0.244764831596363\\
%     0.627184227235154	0.244766140298287\\
%     0.627185507723524	0.24476661652334\\
%     0.627246159252149	0.244786493559205\\
%     0.627247176456229	0.244786560653538\\
%     0.627306431170221	0.244786560682137\\
%     0.633622222257638	0.25076319802072\\
%     0.633624023551726	0.250764462656374\\
%     0.633625324897583	0.250764949726386\\
%     0.63368594706984	0.250784793110358\\
%     0.633686949010365	0.250784861917955\\
%     0.633747884283359	0.250784861931508\\
%     0.640016794794101	0.256711344106143\\
%     0.640023133380059	0.256716993224181\\
%     0.64002490313744	0.256718221649633\\
%     0.64002618352412	0.256718697399941\\
%     0.640086771531152	0.256738505863442\\
%     0.640087745965358	0.256738574310104\\
%     0.640148155620248	0.256738574741256\\
%     0.646345428282387	0.262608433816724\\
%     0.64635543376309	0.262615432044753\\
%     0.646357148364722	0.262616614768162\\
%     0.646358394123032	0.262617074799791\\
%     0.646418940128146	0.262636846404216\\
%     0.646419891196807	0.262636914099411\\
%     0.646479484827897	0.262636914224098\\
%     0.652576930657083	0.26843987287982\\
%     0.652578566388982	0.268441000624498\\
%     0.65259209117621	0.268449285058194\\
%     0.652593288779584	0.268449725069702\\
%     0.652653791647519	0.268469459478368\\
%     0.652654703106785	0.268469523645587\\
%     0.652713211711481	0.268469523871771\\
%     0.658683986398192	0.274195820823239\\
%     0.658685544072294	0.274196904018821\\
%     0.658702407789692	0.274206405721996\\
%     0.658703540802485	0.274206820409852\\
%     0.658763999723167	0.274226517716027\\
%     0.658764863544979	0.274226576506899\\
%     0.658822028824597	0.274226576609268\\
%     0.664641019684632	0.279867131189098\\
%     0.664642452868507	0.279868142303528\\
%     0.664662436065198	0.279878779912947\\
%     0.664663488483906	0.279879164145033\\
%     0.664723902913058	0.279898824481846\\
%     0.664724711445348	0.279898876043114\\
%     0.664780302157446	0.27989887623345\\
%     0.670424357631466	0.285445327583835\\
%     0.67042564237868	0.285446258233783\\
%     0.670448487268818	0.285457938224587\\
%     0.670449451212817	0.28545828982434\\
%     0.670509813364794	0.285477910611764\\
%     0.67051055921005	0.285477953035495\\
%     0.670626948955799	0.285477953207408\\
%     0.670670486866872	0.285469786336812\\
%     0.670672629530435	0.285469102780838\\
%     0.679220508579289	0.282683518710208\\
%     0.679314851320257	0.282683518790911\\
%     0.679399697493276	0.282667895203643\\
%     0.679401894568748	0.282667184583716\\
%     0.688153665364304	0.27980755927217\\
%     0.688154762735915	0.279807128379604\\
%     0.688155585611582	0.279806786249568\\
%     0.688187484705939	0.279791210093089\\
%     0.696822640823779	0.276949078268566\\
%     0.696825138045149	0.276948237961901\\
%     0.696826270630816	0.276947787168879\\
%     0.696827122898735	0.276947430644314\\
%     0.696870046997409	0.27692641805082\\
%     0.705536014992842	0.274053693105908\\
%     0.705538562228156	0.274052806695822\\
%     0.70553972654516	0.274052337117467\\
%     0.705540605062875	0.274051967148384\\
%     0.705594720249169	0.274025405061001\\
%     0.714285385974093	0.271124202272044\\
%     0.714285648864237	0.271124111110953\\
%     0.714287976316523	0.271123272490377\\
%     0.714289168177176	0.271122785486522\\
%     0.714290069740296	0.271122403037877\\
%     0.714355512066171	0.271090189952076\\
%     0.723064644014422	0.268162695231715\\
%     0.723064911264075	0.268162601214095\\
%     0.723067270078815	0.268161725014255\\
%     0.723068485665425	0.268161221813472\\
%     0.723069454893933	0.268160806952252\\
%     0.723146290824543	0.268122871097577\\
%     0.731867553210058	0.265171338089144\\
%     0.731867823900519	0.265171241459275\\
%     0.731870207896722	0.265170330304668\\
%     0.731871490302436	0.265169793506984\\
%     0.731872431601106	0.265169387583116\\
%     0.731956425907686	0.265127786298866\\
%     0.731956894397962	0.26512753580302\\
%     0.731959738029583	0.2651259849099\\
%     0.740687773170278	0.26215236788843\\
%     0.740688097493327	0.262152250374825\\
%     0.740690500195774	0.262151307042314\\
%     0.740691754326798	0.262150774024416\\
%     0.740692704599766	0.262150360412319\\
%     0.74077650032124	0.262108719623584\\
%     0.740776976635116	0.26210846328026\\
%     0.740787769613323	0.262102375066911\\
%     0.749518935960028	0.259108068535451\\
%     0.749519210756008	0.259107967427502\\
%     0.749521625808358	0.25910699469428\\
%     0.749522890943015	0.259106449721889\\
%     0.749523851049239	0.259106027647681\\
%     0.749607434202828	0.259064347957902\\
%     0.749607916156128	0.259064086658726\\
%     0.749625009720595	0.259054005089834\\
%     0.758354451312375	0.256040838506321\\
%     0.758354727819958	0.256040735173008\\
%     0.758357151681134	0.256039734726618\\
%     0.758358420870266	0.256039180332334\\
%     0.758359387487122	0.256038750827901\\
%     0.758442744415381	0.255997032809947\\
%     0.758443363579512	0.2559966940023\\
%     0.758458337056098	0.25598729264269\\
%     0.75845889852553	0.255986809781151\\
%     0.758461366661165	0.255984498900094\\
%     0.767187850770245	0.25295307321581\\
%     0.767188127152519	0.252952968213128\\
%     0.767190550311893	0.252951944243625\\
%     0.767191822627055	0.252951380516029\\
%     0.767192792395953	0.252950944648118\\
%     0.76727604838422	0.252909117464792\\
%     0.767276537521055	0.252908847648509\\
%     0.767287637842349	0.252901176971174\\
%     0.767288214566633	0.252900688235734\\
%     0.767294438186275	0.252894868301465\\
%     0.776012595877101	0.249847234658454\\
%     0.776012872153881	0.249847127922682\\
%     0.776015287196982	0.249846083734498\\
%     0.776017536587823	0.249845067142751\\
%     0.776100537573538	0.249803207996969\\
%     0.776101028217172	0.249802934675817\\
%     0.77610824794249	0.249797018826866\\
%     0.776108838010187	0.249796525049377\\
%     0.776118838701825	0.249787178568933\\
%     0.784822155417783	0.246725825363037\\
%     0.784822429409664	0.246725717647106\\
%     0.784824837207924	0.246724653295749\\
%     0.784827219873028	0.246723561498051\\
%     0.784909812369713	0.24668173476887\\
%     0.784910302483788	0.2466814587929\\
%     0.784910904162321	0.24668096076462\\
%     0.784929784473575	0.246663314985274\\
%     0.793610027681886	0.243591382102506\\
%     0.793610453347036	0.243591207177426\\
%     0.793612835411248	0.243590130724751\\
%     0.793615053161393	0.243589098762332\\
%     0.793697368952946	0.243547235266584\\
%     0.79369785689146	0.243546957311321\\
%     0.793698467436882	0.243546456454803\\
%     0.793720411865415	0.243525933749706\\
%     0.802369745970806	0.240446474889975\\
%     0.802370173037474	0.240446301097517\\
%     0.802372529913694	0.240445212856588\\
%     0.802374724399679	0.240444175637302\\
%     0.802456751725905	0.24040227581744\\
%     0.802457236116139	0.240401996441782\\
%     0.802457853223661	0.240401493946309\\
%     0.802482829775864	0.240378106585866\\
%     0.811094930872149	0.237293689210913\\
%     0.811095358520008	0.237293516782426\\
%     0.811097684280042	0.237292419781926\\
%     0.811099849247789	0.237291379616748\\
%     0.811181574842764	0.237249444891425\\
%     0.811182054502497	0.237249164545722\\
%     0.811182675909705	0.237248661591919\\
%   };

% \addplot[target]
% table[row sep=crcr]{%
%     x	y\\
%     0.452856323250628	0.344469799399764\\
%   };


% \addplot [gradient]
% table[row sep=crcr]{%
%     0.452856323250628	0.344469799399764\\
%     1	0\\
%   };
% \addplot[scaled gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.452856323250628	0.344469799399764	0.164143103024812	-0.103340939819929\\
%   };

\addplot [ival set]
table[row sep=crcr]{%
    0.415599406780569	0.10021791672829\\
    0.415599406780569	0.380326260619574\\
    0.545834054124659	0.380326260619574\\
    0.545834054124659	0.10021791672829\\
    0.415599406780569	0.10021791672829\\
  };

\addplot [output set]
table[row sep=crcr]{%
    0.462706310789087	0.311094930872149\\
    0.462706483217574	0.311095358520008\\
    0.462707580218074	0.311097684280042\\
    0.462708620383252	0.311099849247789\\
    0.462750555108575	0.311181574842764\\
    0.462750835454278	0.311182054502497\\
    0.462751338408081	0.311182675909705\\
    0.468639982642243	0.317459982724921\\
    0.468675208901435	0.317558254451922\\
    0.468675317405901	0.317558509740666\\
    0.468676408066857	0.31756083307765\\
    0.46867744791353	0.317562956083554\\
    0.468719447752055	0.31764445535936\\
    0.468719728484621	0.317644923924562\\
    0.468720234549056	0.317645527558703\\
    0.474624699854707	0.323871060225668\\
    0.474657312237619	0.323961997405384\\
    0.474657420110084	0.323962246129172\\
    0.47465849858266	0.323964557236962\\
    0.474659083239341	0.323965737061749\\
    0.474659533218373	0.323966628271241\\
    0.474701595117764	0.324047896540089\\
    0.474701875531217	0.324048352847856\\
    0.474702381885672	0.324048934396354\\
    0.480615671475901	0.330211151921592\\
    0.480637716604499	0.330272619637397\\
    0.480645993562935	0.330295023120071\\
    0.480646100270987	0.330295264089661\\
    0.480647160559838	0.33029755338351\\
    0.480647739402406	0.330298701911055\\
    0.48069030630181	0.330380596956196\\
    0.480690585138779	0.330381038984614\\
    0.480691094291755	0.330381601197036\\
    0.486605888948198	0.336468917897633\\
    0.486623990624963	0.336519409099176\\
    0.486634564508517	0.336546331068989\\
    0.486635706267656	0.336548822835456\\
    0.486636276150721	0.336549934268253\\
    0.486678453002585	0.336630729569356\\
    0.486678892915916	0.336631557764386\\
    0.486679168780487	0.336631983337037\\
    0.48667967616803	0.336632520722823\\
    0.492589351061572	0.342634378108515\\
    0.492603540880049	0.342673990581695\\
    0.492616370090275	0.34270527278996\\
    0.492617480395256	0.34270771681587\\
    0.492660267978715	0.342789340735973\\
    0.492660699802337	0.342790131836787\\
    0.492660979670402	0.342790549889433\\
    0.498559455788582	0.348697251939865\\
    0.498569788402033	0.348726134032924\\
    0.49858482002159	0.348761599425512\\
    0.498585792454448	0.34876377520413\\
    0.498628172006975	0.348844299338274\\
    0.498628715052567	0.348845321502285\\
    0.498629136567982	0.348846071737691\\
    0.498629413907079	0.348846473778243\\
    0.504509707200435	0.354647730624579\\
    0.504516249954735	0.354666051957107\\
    0.504533420204892	0.354705506951503\\
    0.504534351913841	0.354707629104282\\
    0.504576774521718	0.354787897779482\\
    0.504577300115739	0.354788869130908\\
    0.50457770923214	0.354789575186824\\
    0.504577981124212	0.3547899573204\\
    0.510433722829365	0.360476452350928\\
    0.510436571383929	0.360484447447284\\
    0.510437457133367	0.360486509595291\\
    0.510456689610641	0.360529740114759\\
    0.510499151517812	0.360609752080711\\
    0.510499656809883	0.360610668487384\\
    0.510500051440564	0.360611327264745\\
    0.510500316754503	0.360611688036787\\
    0.516325518982022	0.366174824614593\\
    0.516346598138266	0.366221319433005\\
    0.5163890960316	0.366301075138187\\
    0.516389578240151	0.36630193281112\\
    0.516389956354423	0.366302541502973\\
    0.516390213588041	0.366302879046892\\
    0.52225783297013	0.37180849566682\\
    0.522258276722683	0.371808840278994\\
    0.522259239479808	0.371809201983551\\
    0.522289174655365	0.371809201984279\\
    0.522293358324966	0.371816997523862\\
    0.522295159182675	0.37182008983073\\
    0.522295868511957	0.371821170870802\\
    0.522297715495789	0.371823467803402\\
    0.533830129872985	0.382432742761777\\
    0.533860284738328	0.382488502162285\\
    0.533861913044265	0.38249117669066\\
    0.533862570771231	0.382492076930617\\
    0.533864176867906	0.382493868151161\\
    0.545189626724303	0.392489844652492\\
    0.545206704882335	0.392521196272776\\
    0.54520803120127	0.392523247131689\\
    0.545208590467239	0.392523910891975\\
    0.545209948966286	0.392525198677595\\
    0.556330314894053	0.401898100988724\\
    0.556348536550895	0.401898759298475\\
    0.556424808786123	0.401898759298475\\
    0.556426357232167	0.401898699901242\\
    0.562213782230594	0.395960752882433\\
    0.562214842756841	0.395959199862269\\
    0.562215253485607	0.395958253054251\\
    0.562235447995257	0.395902644253064\\
    0.562239808291058	0.395877810387913\\
    0.562239894807576	0.395877165800984\\
    0.562239928564557	0.395876638282816\\
    0.562239928568181	0.395794363467382\\
    0.567995346108414	0.389734797600304\\
    0.567996436932385	0.389733120399359\\
    0.567996868089538	0.389732099518592\\
    0.568017073117404	0.389676280382257\\
    0.568017184458625	0.389675549035382\\
    0.568020269674271	0.389653710527897\\
    0.568020299224653	0.389653195465007\\
    0.568020299228023	0.389567563959952\\
    0.57379240969444	0.383350262400997\\
    0.573793521514344	0.383348478416402\\
    0.573793968556342	0.383347393724165\\
    0.573814182774664	0.383291362757953\\
    0.573814305161397	0.38329059401966\\
    0.573816072846605	0.383271914063908\\
    0.573816098081002	0.383271412825813\\
    0.573816096640024	0.383182534861202\\
    0.579594205352596	0.376833434714632\\
    0.579595328082762	0.376831562701882\\
    0.579595786470292	0.376830424945874\\
    0.579616011698097	0.376774172298559\\
    0.579616138753633	0.376773398290767\\
    0.579616570385239	0.376757549730088\\
    0.579616569151568	0.376665560901492\\
    0.585389726062804	0.370211826603236\\
    0.58539084982224	0.370209885502459\\
    0.58539131485862	0.370208706263114\\
    0.585411546266296	0.370152243844057\\
    0.585411682361769	0.370151444853319\\
    0.585411699933438	0.370150965174255\\
    0.585411698781003	0.370043048710342\\
    0.591167837523968	0.363513899952859\\
    0.591168951855111	0.363511910210758\\
    0.591169420272442	0.363510698286074\\
    0.591189655279601	0.363454031051703\\
    0.591189799096588	0.363453212105641\\
    0.591189810277978	0.363452916203735\\
    0.591189812129623	0.363344056674442\\
    0.596917388134882	0.356768780412947\\
    0.596918483930952	0.356766761193749\\
    0.59691894848104	0.356765535182275\\
    0.596939187085802	0.356708662489153\\
    0.596939336955261	0.356707831351243\\
    0.596939345870429	0.356598200268752\\
    0.602627321211473	0.350005956329902\\
    0.602628386786034	0.350003931377592\\
    0.602628845477825	0.350002697864627\\
    0.602649085023439	0.349945627195736\\
    0.60264923881376	0.3499447932233\\
    0.602649243900456	0.349827973267953\\
    0.602649240368534	0.349827596621902\\
    0.602649118893779	0.349826337687248\\
    0.600289281512316	0.342560122110169\\
    0.600289281512316	0.342487942446113\\
    0.600289276675748	0.34248757252942\\
    0.600289083666453	0.342486197794505\\
    0.597878423504079	0.335094160893082\\
    0.597878423504782	0.335027775632233\\
    0.597878417316344	0.335027413018241\\
    0.597878155522882	0.335025927075991\\
    0.595417312252756	0.327509071007482\\
    0.595417312252757	0.327448583069298\\
    0.595417304666066	0.327448228337413\\
    0.595416976637887	0.327446634379667\\
    0.592906747255519	0.319806355145632\\
    0.59290674725634	0.31975184528848\\
    0.59290673822577	0.319751499015792\\
    0.592906347006745	0.319749801876792\\
    0.590347679070761	0.311987880126912\\
    0.590347678005975	0.311939305928025\\
    0.590347216739696	0.311937274428474\\
    0.587741203298049	0.304055871538362\\
    0.587741202069695	0.304013379758001\\
    0.587740681792882	0.304011260786367\\
    0.585088554143473	0.296012906890057\\
    0.585088552742966	0.295976523372227\\
    0.585087976286163	0.295974321629298\\
    0.582391098513724	0.287861910084375\\
    0.582391096936708	0.287831646083345\\
    0.582390467158411	0.287829366333276\\
    0.579650329697154	0.279606143507815\\
    0.57965032793725	0.279581997276466\\
    0.579649647750528	0.279579644447913\\
    0.576867861076244	0.271249199554355\\
    0.57686785912815	0.271231157788647\\
    0.576867131476758	0.271228736903404\\
    0.574045419807854	0.262794991042295\\
    0.57404541766693	0.262783030338457\\
    0.574038339890422	0.262760653971682\\
    0.574037586453373	0.262758363215338\\
    0.571184840455114	0.254246620733065\\
    0.571184838116703	0.254241828980823\\
    0.571178651616919	0.254219858627733\\
    0.568284895333624	0.245599131448445\\
    0.56828278720926	0.24559056063938\\
    0.565317535007587	0.236768998378965\\
    0.565316704725771	0.236766578906435\\
    0.565293479611364	0.236701370845165\\
    0.562359770776996	0.227984256067875\\
    0.562328853510672	0.227894483042874\\
    0.562327981886057	0.227891986139071\\
    0.56232462795012	0.227883295206566\\
    0.562322447298531	0.227878676094299\\
    0.562319341823234	0.227872556916825\\
    0.559344640019977	0.219043038238031\\
    0.559343738429648	0.219040491522048\\
    0.559340678110214	0.219032523992162\\
    0.559340579859038	0.219032280092982\\
    0.559338440671314	0.219027740419463\\
    0.55929588407576	0.218943670629033\\
    0.559295051399357	0.218942062927609\\
    0.559273058278031	0.218903121508966\\
    0.559270917095612	0.218899786073934\\
    0.547259767058284	0.207075689691215\\
    0.547252160038084	0.207053085344822\\
    0.547249980715669	0.20704686180486\\
    0.547249030382068	0.207044198179331\\
    0.547248909078283	0.207043890000784\\
    0.547246676618783	0.207039068468032\\
    0.547203297367432	0.206953017086885\\
    0.547187869536788	0.206924426719329\\
    0.547185623627792	0.206920844834919\\
    0.535043308645454	0.194845603138755\\
    0.535016716759987	0.194766354771888\\
    0.535015740215925	0.194763601386182\\
    0.535015594189164	0.194763216851936\\
    0.535015017941044	0.194761953385266\\
    0.535012728344109	0.194756997923211\\
    0.535012275839228	0.194756082324745\\
    0.534969845572345	0.194671666087309\\
    0.534969556269123	0.194671198255923\\
    0.528849850457694	0.188566690322968\\
    0.528809501555515	0.188486239706156\\
    0.52880920956147	0.188485762906789\\
    0.522666936046404	0.182339696781435\\
    0.522631970121847	0.182269826430149\\
    0.522631676767795	0.182269343064962\\
    0.516473738778316	0.176092967208854\\
    0.51644427232681	0.176033956971195\\
    0.516443931181521	0.176033382110375\\
    0.510277298247094	0.169838151244095\\
    0.510253329144459	0.169790044817458\\
    0.510252986133361	0.169789474771954\\
    0.504084660715717	0.163586991232546\\
    0.504066206313455	0.163549871794633\\
    0.504065917276468	0.163549384538739\\
    0.504063776271313	0.163547029417886\\
    0.504054185158499	0.16353688014358\\
    0.497886819887344	0.157334459567065\\
    0.497878590725342	0.157322925894599\\
    0.497872202215291	0.157315615571911\\
    0.485592869509404	0.144964499056865\\
    0.485578009848412	0.144942071572253\\
    0.485551205884628	0.144903492497836\\
    0.485548866490316	0.144900257211855\\
    0.473388846205904	0.132726979470545\\
    0.473373822206999	0.132707043772138\\
    0.461382954917472	0.12079887708702\\
    0.461382681008296	0.120798692726749\\
    0.46137979421286	0.12079744202981\\
    0.461377691228075	0.120796613128496\\
    0.461301418412146	0.120796613145114\\
    0.455235168403637	0.127182390128794\\
    0.455233859701713	0.127184227235154\\
    0.45523338347666	0.127185507723524\\
    0.455213506440795	0.127246159252149\\
    0.455213439346462	0.127247176456229\\
    0.455213439317863	0.127306431170221\\
    0.44923680197928	0.133622222257638\\
    0.449235537343626	0.133624023551726\\
    0.449235050273614	0.133625324897583\\
    0.449215206889642	0.13368594706984\\
    0.449215138082045	0.133686949010365\\
    0.449215138068494	0.133747884283355\\
    0.443288655893857	0.140016794794101\\
    0.443283006775819	0.140023133380059\\
    0.443281778350367	0.14002490313744\\
    0.443281302600058	0.14002618352412\\
    0.443261494136558	0.140086771531152\\
    0.443261425689895	0.140087745965358\\
    0.443261425258743	0.140148155620248\\
    0.437391566183276	0.146345428282387\\
    0.437384567955247	0.14635543376309\\
    0.437383385231838	0.146357148364722\\
    0.437382925200209	0.146358394123032\\
    0.437363153595784	0.146418940128146\\
    0.437363085900589	0.146419891196807\\
    0.437363085775904	0.146479484827897\\
    0.43156012712018	0.152576930657083\\
    0.431558999375502	0.152578566388982\\
    0.431550714941806	0.15259209117621\\
    0.431550274930298	0.152593288779584\\
    0.431530540521632	0.152653791647519\\
    0.431530476354413	0.152654703106785\\
    0.431530476128229	0.152713211711481\\
    0.425804179176761	0.158683986398192\\
    0.425803095981179	0.158685544072294\\
    0.425793594278004	0.158702407789692\\
    0.425793179590148	0.158703540802485\\
    0.425773482283973	0.158763999723167\\
    0.425773423493101	0.158764863544979\\
    0.425773423390734	0.158822028824602\\
    0.420132868810902	0.164641019684632\\
    0.420131857696472	0.164642452868507\\
    0.420121220087053	0.164662436065198\\
    0.420120835854967	0.164663488483906\\
    0.420101175518154	0.164723902913058\\
    0.420101123956886	0.164724711445348\\
    0.42010112376655	0.164780302157446\\
    0.414554672416165	0.170424357631466\\
    0.414553741766217	0.17042564237868\\
    0.414542061775413	0.170448487268818\\
    0.41454171017566	0.170449451212817\\
    0.414522089388236	0.170509813364794\\
    0.414522046964505	0.17051055921005\\
    0.414522046792592	0.170626948955799\\
    0.414530213663188	0.170670486866872\\
    0.414530897219162	0.170672629530435\\
    0.417316481289794	0.179220508579293\\
    0.417316481209089	0.179314851320257\\
    0.417332104796357	0.179399697493276\\
    0.417332815416284	0.179401894568748\\
    0.42019244072783	0.188153665364304\\
    0.420192871620396	0.188154762735915\\
    0.420193213750432	0.188155585611582\\
    0.420208789906902	0.188187484705923\\
    0.423050921731434	0.196822640823779\\
    0.423051762038099	0.196825138045149\\
    0.423052212831121	0.196826270630817\\
    0.423052569355686	0.196827122898735\\
    0.423073581949191	0.196870046997433\\
    0.425946306894092	0.205536014992841\\
    0.425947193304178	0.205538562228156\\
    0.425947662882533	0.20553972654516\\
    0.425948032851616	0.205540605062875\\
    0.425974594939011	0.205594720249193\\
    0.428875797727956	0.214285385974093\\
    0.428875888889047	0.214285648864237\\
    0.428876727509623	0.214287976316523\\
    0.428877214513478	0.214289168177176\\
    0.428877596962123	0.214290069740296\\
    0.428909810047906	0.214355512066134\\
    0.431837304768285	0.223064644014422\\
    0.431837398785905	0.223064911264075\\
    0.431838274985746	0.223067270078815\\
    0.431838778186528	0.223068485665425\\
    0.431839193047748	0.223069454893933\\
    0.431877128902425	0.223146290824542\\
    0.434828661910857	0.231867553210058\\
    0.434828758540725	0.231867823900519\\
    0.434829669695333	0.231870207896722\\
    0.434830206493016	0.231871490302436\\
    0.434830612416884	0.231872431601106\\
    0.434872213701134	0.231956425907686\\
    0.43487246419698	0.231956894397962\\
    0.434874015090112	0.231959738029602\\
    0.43784763211157	0.240687773170278\\
    0.437847749625175	0.240688097493327\\
    0.437848692957687	0.240690500195774\\
    0.437849225975584	0.240691754326798\\
    0.437849639587681	0.240692704599766\\
    0.437891280376416	0.24077650032124\\
    0.43789153671974	0.240776976635116\\
    0.437897624933071	0.240787769613302\\
    0.440891931464549	0.249518935960028\\
    0.440892032572498	0.249519210756008\\
    0.44089300530572	0.249521625808358\\
    0.440893550278111	0.249522890943015\\
    0.440893972352319	0.249523851049239\\
    0.440935652042098	0.249607434202828\\
    0.440935913341274	0.249607916156128\\
    0.440945994910165	0.249625009720611\\
    0.443959161493679	0.258354451312375\\
    0.443959264826992	0.258354727819958\\
    0.443960265273382	0.258357151681134\\
    0.443960819667666	0.258358420870266\\
    0.4439612491721	0.258359387487123\\
    0.444002967190053	0.258442744415381\\
    0.4440033059977	0.258443363579512\\
    0.44401270735731	0.258458337056098\\
    0.444013190218849	0.25845889852553\\
    0.444015501099924	0.258461366661185\\
    0.44704692678419	0.267187850770246\\
    0.447047031786872	0.267188127152519\\
    0.447048055756375	0.267190550311893\\
    0.447048619483971	0.267191822627055\\
    0.447049055351882	0.267192792395953\\
    0.447090882535208	0.26727604838422\\
    0.447091152351491	0.267276537521055\\
    0.447098823028826	0.267287637842349\\
    0.447099311764266	0.267288214566633\\
    0.447105131698534	0.267294438186275\\
    0.450152765341546	0.276012595877101\\
    0.450152872077318	0.276012872153881\\
    0.450153916265502	0.276015287196983\\
    0.450154932857249	0.276017536587823\\
    0.450196792003031	0.276100537573538\\
    0.450197065324183	0.276101028217172\\
    0.450202981173134	0.276108247942491\\
    0.450203474950623	0.276108838010188\\
    0.450212821431065	0.276118838701835\\
    0.453274174636963	0.284822155417783\\
    0.453274282352894	0.284822429409664\\
    0.453275346704251	0.284824837207924\\
    0.453276438501948	0.284827219873027\\
    0.45331826523113	0.284909812369713\\
    0.453318541207099	0.284910302483788\\
    0.45331903923538	0.284910904162321\\
    0.453336685014726	0.284929784473574\\
    0.456408617897494	0.293610027681886\\
    0.456408792822574	0.293610453347036\\
    0.456409869275249	0.293612835411248\\
    0.456410901237668	0.293615053161393\\
    0.456452764733416	0.293697368952946\\
    0.456453042688679	0.29369785689146\\
    0.456453543545197	0.293698467436882\\
    0.456474066250294	0.293720411865415\\
    0.459553525110025	0.302369745970806\\
    0.459553698902483	0.302370173037474\\
    0.459554787143412	0.302372529913694\\
    0.459555824362698	0.302374724399679\\
    0.45959772418256	0.302456751725905\\
    0.459598003558218	0.302457236116139\\
    0.459598506053691	0.302457853223661\\
    0.459621893414135	0.302482829775865\\
    0.462706310789087	0.311094930872149\\
  };

\addplot[point]
table[row sep=crcr]{%
    x	y\\
    0.415599406780569	0.380326260619574\\
  };

\addplot [gradient]
table[row sep=crcr]{%
    0.415599406780569	0.380326260619574\\
    1	0\\
  };

\addplot[scaled gradient]
table[row sep=crcr] {%
    x	y	u	v\\
    0.415599406780569	0.380326260619574	0.175320177965829	-0.114097878185872\\
  };



==> figures/gradient-comp/gradient-comparison_14-accuracy.tikz <==
\addplot[target]
table[row sep=crcr]{%
    x	y\\
    1	0\\
  };


% \addplot[point]
% table[row sep=crcr]{%
%     x	y\\
%     0.757973151498686	0.191391966139863\\
%   };


% \addplot [zono set]
% table[row sep=crcr]{%
%     0.97738165779111	0.0549129219031083\\
%     0.969149553379582	0.0549129219031083\\
%     0.716424288441649	0.137400832358272\\
%     0.688213517936911	0.151900868608821\\
%     0.535725759816431	0.325098335981052\\
%     0.535725759816431	0.326898239095124\\
%     0.538564645206263	0.327871010376618\\
%     0.546796749617791	0.327871010376618\\
%     0.799522014555724	0.245383099921454\\
%     0.827732785060461	0.230883063670905\\
%     0.980220543180942	0.0576855962986742\\
%     0.980220543180942	0.0558856931846019\\
%     0.97738165779111	0.0549129219031083\\
%   };

% \addplot [output set]
% table[row sep=crcr]{%
%     0.811182675909705	0.237248661591919\\
%     0.817459982724921	0.231360017357757\\
%     0.817558254451922	0.231324791098565\\
%     0.817558509740666	0.231324682594099\\
%     0.817560833077651	0.231323591933143\\
%     0.817562956083554	0.23132255208647\\
%     0.81764445535936	0.231280552247945\\
%     0.817644923924562	0.231280271515379\\
%     0.817645527558703	0.231279765450944\\
%     0.823871060225666	0.225375300145294\\
%     0.823961997405384	0.225342687762381\\
%     0.823962246129172	0.225342579889916\\
%     0.823964557236961	0.22534150141734\\
%     0.823965737061749	0.225340916760659\\
%     0.823966628271241	0.225340466781627\\
%     0.824047896540089	0.225298404882236\\
%     0.824048352847856	0.225298124468783\\
%     0.824048934396354	0.225297618114328\\
%     0.830211151921592	0.219384328524099\\
%     0.830272619637397	0.219362283395501\\
%     0.830295023120071	0.219354006437065\\
%     0.830295264089661	0.219353899729013\\
%     0.83029755338351	0.219352839440162\\
%     0.830298701911055	0.219352260597594\\
%     0.830380596956196	0.21930969369819\\
%     0.830381038984614	0.219309414861221\\
%     0.830381601197036	0.219308905708245\\
%     0.836468917897633	0.213394111051802\\
%     0.836519409099176	0.213376009375037\\
%     0.836546331068988	0.213365435491483\\
%     0.836548822835456	0.213364293732344\\
%     0.836549934268253	0.213363723849279\\
%     0.836630729569356	0.213321546997415\\
%     0.836631557764386	0.213321107084083\\
%     0.836631983337036	0.213320831219512\\
%     0.836632520722823	0.213320323831969\\
%     0.842634378108515	0.207410648938428\\
%     0.842673990581695	0.207396459119951\\
%     0.84270527278996	0.207383629909725\\
%     0.84270771681587	0.207382519604744\\
%     0.842789340735973	0.207339732021285\\
%     0.842790131836787	0.207339300197663\\
%     0.842790549889433	0.207339020329598\\
%     0.848697251939865	0.201440544211418\\
%     0.848726134032924	0.201430211597966\\
%     0.848761599425512	0.20141517997841\\
%     0.84876377520413	0.201414207545551\\
%     0.848844299338274	0.201371827993025\\
%     0.848845321502285	0.201371284947433\\
%     0.848846071737691	0.201370863432018\\
%     0.848846473778243	0.201370586092921\\
%     0.85464773062458	0.195490292799565\\
%     0.854666051957107	0.195483750045264\\
%     0.854705506951503	0.195466579795107\\
%     0.854707629104282	0.195465648086158\\
%     0.854787897779482	0.195423225478282\\
%     0.854788869130908	0.195422699884261\\
%     0.854789575186824	0.19542229076786\\
%     0.8547899573204	0.195422018875787\\
%     0.860476452350929	0.189566277170634\\
%     0.860484447447284	0.189563428616071\\
%     0.86048650959529	0.189562542866633\\
%     0.860529740114759	0.189543310389359\\
%     0.860609752080711	0.189500848482189\\
%     0.860610668487384	0.189500343190118\\
%     0.860611327264745	0.189499948559436\\
%     0.860611688036787	0.189499683245497\\
%     0.866174824614593	0.183674481017978\\
%     0.866221319433005	0.183653401861734\\
%     0.866301075138187	0.1836109039684\\
%     0.86630193281112	0.183610421759849\\
%     0.866302541502973	0.183610043645577\\
%     0.866302879046892	0.183609786411959\\
%     0.87180849566682	0.17774216702987\\
%     0.871808840278994	0.177741723277317\\
%     0.871809201983551	0.177740760520192\\
%     0.87180920198428	0.177710825344644\\
%     0.871816997523862	0.177706641675034\\
%     0.87182008983073	0.177704840817325\\
%     0.871821170870802	0.177704131488044\\
%     0.871823467803402	0.177702284504211\\
%     0.882432742761768	0.166169870127024\\
%     0.882488502162285	0.166139715261672\\
%     0.88249117669066	0.166138086955735\\
%     0.882492076930617	0.166137429228769\\
%     0.882493868151161	0.166135823132094\\
%     0.892489844652473	0.154810373275707\\
%     0.892521196272776	0.154793295117666\\
%     0.892523247131689	0.15479196879873\\
%     0.892523910891975	0.154791409532761\\
%     0.892525198677595	0.154790051033714\\
%     0.901898100988724	0.143669685105947\\
%     0.901898759298475	0.143651463449105\\
%     0.901898759298475	0.143575191213877\\
%     0.901898699901241	0.143573642767833\\
%     0.895960752882433	0.137786217769406\\
%     0.895959199862269	0.13778515724316\\
%     0.895958253054251	0.137784746514394\\
%     0.895902644253064	0.137764552004743\\
%     0.895877810387913	0.137760191708942\\
%     0.895877165800984	0.137760105192424\\
%     0.895876638282816	0.137760071435443\\
%     0.895794363467383	0.137760071431822\\
%     0.889734797600304	0.132004653891586\\
%     0.889733120399359	0.132003563067615\\
%     0.889732099518592	0.132003131910462\\
%     0.889676280382257	0.131982926882596\\
%     0.889675549035382	0.131982815541375\\
%     0.889653710527897	0.131979730325729\\
%     0.889653195465007	0.131979700775347\\
%     0.889567563960393	0.131979700772389\\
%     0.883350262400996	0.12620759030556\\
%     0.883348478416401	0.126206478485656\\
%     0.883347393724165	0.126206031443658\\
%     0.883291362757953	0.126185817225336\\
%     0.88329059401966	0.126185694838603\\
%     0.883271914063908	0.126183927153395\\
%     0.883271412825813	0.126183901918998\\
%     0.883182534861203	0.126183903359979\\
%     0.876833434714632	0.120405794647404\\
%     0.876831562701882	0.120404671917238\\
%     0.876830424945874	0.120404213529708\\
%     0.876774172298559	0.120383988301903\\
%     0.876773398290767	0.120383861246367\\
%     0.876757549730088	0.120383429614761\\
%     0.876665560901503	0.120383430848435\\
%     0.870211826603236	0.114610273937195\\
%     0.870209885502459	0.11460915017776\\
%     0.870208706263114	0.11460868514138\\
%     0.870152243844057	0.114588453733704\\
%     0.870151444853319	0.114588317638231\\
%     0.870150965174255	0.114588300066562\\
%     0.870043048710343	0.114588301218999\\
%     0.863513899952859	0.108832162476032\\
%     0.863511910210758	0.108831048144889\\
%     0.863510698286074	0.108830579727557\\
%     0.863454031051703	0.108810344720399\\
%     0.863453212105641	0.108810200903412\\
%     0.863452916203735	0.108810189722021\\
%     0.863344057679003	0.108810188745428\\
%     0.856768780412947	0.103082611865118\\
%     0.856766761193749	0.103081516069048\\
%     0.856765535182275	0.10308105151896\\
%     0.856708662489153	0.103060812914198\\
%     0.856707831351243	0.103060663044739\\
%     0.856598200960153	0.103060654726121\\
%     0.850005956329902	0.0973726787885269\\
%     0.850003931377592	0.0973716132139663\\
%     0.850002697864627	0.0973711545221752\\
%     0.849945627195736	0.097350914976561\\
%     0.8499447932233	0.0973507611862399\\
%     0.849827861557795	0.0973507564399472\\
%     0.849826337687248	0.0973508811062211\\
%     0.842560122110166	0.0997107184876845\\
%     0.842487942446112	0.0997107184876836\\
%     0.84248757252942	0.0997107233242517\\
%     0.842486197794505	0.0997109163335468\\
%     0.835094160893083	0.102121576495922\\
%     0.835027775631755	0.10212157649522\\
%     0.835027413018241	0.102121582683656\\
%     0.835025927075991	0.102121844477118\\
%     0.827509071007485	0.104582687747243\\
%     0.827448583069309	0.104582687747243\\
%     0.827448228337413	0.104582695333934\\
%     0.827446634379667	0.104583023362113\\
%     0.819806355145613	0.107093252744492\\
%     0.819751845287428	0.107093252743667\\
%     0.819751499015792	0.10709326177423\\
%     0.819749801876792	0.107093652993255\\
%     0.811987880126908	0.10965232092924\\
%     0.811939305928025	0.109652321994025\\
%     0.811937274428474	0.109652783260304\\
%     0.804055871538353	0.112258796701952\\
%     0.804013379758001	0.112258797930305\\
%     0.804011260786367	0.112259318207118\\
%     0.796012906890057	0.114911445856527\\
%     0.795976523372227	0.114911447257034\\
%     0.795974321629298	0.114912023713837\\
%     0.787861910084359	0.117608901486288\\
%     0.787831646083345	0.117608903063292\\
%     0.787829366333276	0.117609532841589\\
%     0.779606143507799	0.120349670302848\\
%     0.779581997276465	0.12034967206275\\
%     0.779579644447913	0.120350352249472\\
%     0.771249199554369	0.123132138923758\\
%     0.771231157788647	0.123132140871849\\
%     0.771228736903403	0.123132868523242\\
%     0.762794991042269	0.125954580192158\\
%     0.762783030338457	0.125954582333069\\
%     0.762760653971682	0.125961660109578\\
%     0.762758363215338	0.125962413546627\\
%     0.754246620733029	0.128815159544898\\
%     0.754241828980823	0.128815161883297\\
%     0.754219858627733	0.128821348383081\\
%     0.745599131448459	0.131715104666378\\
%     0.74559056063938	0.13171721279074\\
%     0.736768998378965	0.134682464992413\\
%     0.736766578906434	0.134683295274229\\
%     0.736701370844819	0.134706520388748\\
%     0.727984256067875	0.137640229223005\\
%     0.727894483042873	0.137671146489328\\
%     0.727891986139071	0.137672018113943\\
%     0.727883295206566	0.13767537204988\\
%     0.727878676094299	0.137677552701469\\
%     0.727872556916879	0.137680658176738\\
%     0.719043038238031	0.140655359980023\\
%     0.719040491522048	0.140656261570352\\
%     0.719032523992162	0.140659321889786\\
%     0.719032280092981	0.140659420140962\\
%     0.719027740419463	0.140661559328686\\
%     0.718943670629033	0.14070411592424\\
%     0.718942062927609	0.140704948600643\\
%     0.718903121508966	0.140726941721969\\
%     0.718899786073934	0.140729082904388\\
%     0.707075689691219	0.152740232941708\\
%     0.707053085344822	0.152747839961916\\
%     0.70704686180486	0.152750019284331\\
%     0.707044198179331	0.152750969617932\\
%     0.707043890000784	0.152751090921717\\
%     0.707039068468032	0.152753323381216\\
%     0.706953017086885	0.152796702632568\\
%     0.706924426719329	0.152812130463212\\
%     0.706920844834919	0.152814376372208\\
%     0.694845603138769	0.164956691354538\\
%     0.694766354771888	0.164983283240013\\
%     0.694763601386181	0.164984259784075\\
%     0.694763216851936	0.164984405810836\\
%     0.694761953385265	0.164984982058956\\
%     0.694756997923211	0.164987271655891\\
%     0.694756082324745	0.164987724160772\\
%     0.694671666087309	0.165030154427655\\
%     0.694671198255923	0.165030443730877\\
%     0.68856669032297	0.171150149542304\\
%     0.688486239706155	0.171190498444485\\
%     0.688485762906789	0.17119079043853\\
%     0.682339696781429	0.177333063953608\\
%     0.682269826430148	0.177368029878152\\
%     0.682269343064962	0.177368323232205\\
%     0.676092967208854	0.183526261221684\\
%     0.676033956971195	0.18355572767319\\
%     0.676033382110374	0.183556068818479\\
%     0.669838151244109	0.189722701752898\\
%     0.669790044817458	0.189746670855541\\
%     0.669789474771954	0.189747013866639\\
%     0.663586991232546	0.195915339284283\\
%     0.663549871794633	0.195933793686545\\
%     0.663549384538739	0.195934082723532\\
%     0.663547029417886	0.195936223728687\\
%     0.66353688014358	0.195945814841501\\
%     0.657334459567079	0.202113180112648\\
%     0.657322925894599	0.202121409274658\\
%     0.657315615571911	0.202127797784709\\
%     0.644964499056869	0.214407130490598\\
%     0.644942071572253	0.214421990151588\\
%     0.644903492497836	0.214448794115373\\
%     0.644900257211855	0.214451133509684\\
%     0.632726979470539	0.226611153794098\\
%     0.632707043772138	0.226626177793001\\
%     0.62079887708702	0.238617045082528\\
%     0.620798692726749	0.238617318991704\\
%     0.62079744202981	0.23862020578714\\
%     0.620796613776281	0.238622305162833\\
%     0.620796613127003	0.238698581024328\\
%     0.627182390128794	0.244764831596363\\
%     0.627184227235154	0.244766140298287\\
%     0.627185507723524	0.24476661652334\\
%     0.627246159252149	0.244786493559205\\
%     0.627247176456229	0.244786560653538\\
%     0.627306431170221	0.244786560682137\\
%     0.633622222257638	0.25076319802072\\
%     0.633624023551726	0.250764462656374\\
%     0.633625324897583	0.250764949726386\\
%     0.63368594706984	0.250784793110358\\
%     0.633686949010365	0.250784861917955\\
%     0.633747884283359	0.250784861931508\\
%     0.640016794794101	0.256711344106143\\
%     0.640023133380059	0.256716993224181\\
%     0.64002490313744	0.256718221649633\\
%     0.64002618352412	0.256718697399941\\
%     0.640086771531152	0.256738505863442\\
%     0.640087745965358	0.256738574310104\\
%     0.640148155620248	0.256738574741256\\
%     0.646345428282387	0.262608433816724\\
%     0.64635543376309	0.262615432044753\\
%     0.646357148364722	0.262616614768162\\
%     0.646358394123032	0.262617074799791\\
%     0.646418940128146	0.262636846404216\\
%     0.646419891196807	0.262636914099411\\
%     0.646479484827897	0.262636914224098\\
%     0.652576930657083	0.26843987287982\\
%     0.652578566388982	0.268441000624498\\
%     0.65259209117621	0.268449285058194\\
%     0.652593288779584	0.268449725069702\\
%     0.652653791647519	0.268469459478368\\
%     0.652654703106785	0.268469523645587\\
%     0.652713211711481	0.268469523871771\\
%     0.658683986398192	0.274195820823239\\
%     0.658685544072294	0.274196904018821\\
%     0.658702407789692	0.274206405721996\\
%     0.658703540802485	0.274206820409852\\
%     0.658763999723167	0.274226517716027\\
%     0.658764863544979	0.274226576506899\\
%     0.658822028824597	0.274226576609268\\
%     0.664641019684632	0.279867131189098\\
%     0.664642452868507	0.279868142303528\\
%     0.664662436065198	0.279878779912947\\
%     0.664663488483906	0.279879164145033\\
%     0.664723902913058	0.279898824481846\\
%     0.664724711445348	0.279898876043114\\
%     0.664780302157446	0.27989887623345\\
%     0.670424357631466	0.285445327583835\\
%     0.67042564237868	0.285446258233783\\
%     0.670448487268818	0.285457938224587\\
%     0.670449451212817	0.28545828982434\\
%     0.670509813364794	0.285477910611764\\
%     0.67051055921005	0.285477953035495\\
%     0.670626948955799	0.285477953207408\\
%     0.670670486866872	0.285469786336812\\
%     0.670672629530435	0.285469102780838\\
%     0.679220508579289	0.282683518710208\\
%     0.679314851320257	0.282683518790911\\
%     0.679399697493276	0.282667895203643\\
%     0.679401894568748	0.282667184583716\\
%     0.688153665364304	0.27980755927217\\
%     0.688154762735915	0.279807128379604\\
%     0.688155585611582	0.279806786249568\\
%     0.688187484705939	0.279791210093089\\
%     0.696822640823779	0.276949078268566\\
%     0.696825138045149	0.276948237961901\\
%     0.696826270630816	0.276947787168879\\
%     0.696827122898735	0.276947430644314\\
%     0.696870046997409	0.27692641805082\\
%     0.705536014992842	0.274053693105908\\
%     0.705538562228156	0.274052806695822\\
%     0.70553972654516	0.274052337117467\\
%     0.705540605062875	0.274051967148384\\
%     0.705594720249169	0.274025405061001\\
%     0.714285385974093	0.271124202272044\\
%     0.714285648864237	0.271124111110953\\
%     0.714287976316523	0.271123272490377\\
%     0.714289168177176	0.271122785486522\\
%     0.714290069740296	0.271122403037877\\
%     0.714355512066171	0.271090189952076\\
%     0.723064644014422	0.268162695231715\\
%     0.723064911264075	0.268162601214095\\
%     0.723067270078815	0.268161725014255\\
%     0.723068485665425	0.268161221813472\\
%     0.723069454893933	0.268160806952252\\
%     0.723146290824543	0.268122871097577\\
%     0.731867553210058	0.265171338089144\\
%     0.731867823900519	0.265171241459275\\
%     0.731870207896722	0.265170330304668\\
%     0.731871490302436	0.265169793506984\\
%     0.731872431601106	0.265169387583116\\
%     0.731956425907686	0.265127786298866\\
%     0.731956894397962	0.26512753580302\\
%     0.731959738029583	0.2651259849099\\
%     0.740687773170278	0.26215236788843\\
%     0.740688097493327	0.262152250374825\\
%     0.740690500195774	0.262151307042314\\
%     0.740691754326798	0.262150774024416\\
%     0.740692704599766	0.262150360412319\\
%     0.74077650032124	0.262108719623584\\
%     0.740776976635116	0.26210846328026\\
%     0.740787769613323	0.262102375066911\\
%     0.749518935960028	0.259108068535451\\
%     0.749519210756008	0.259107967427502\\
%     0.749521625808358	0.25910699469428\\
%     0.749522890943015	0.259106449721889\\
%     0.749523851049239	0.259106027647681\\
%     0.749607434202828	0.259064347957902\\
%     0.749607916156128	0.259064086658726\\
%     0.749625009720595	0.259054005089834\\
%     0.758354451312375	0.256040838506321\\
%     0.758354727819958	0.256040735173008\\
%     0.758357151681134	0.256039734726618\\
%     0.758358420870266	0.256039180332334\\
%     0.758359387487122	0.256038750827901\\
%     0.758442744415381	0.255997032809947\\
%     0.758443363579512	0.2559966940023\\
%     0.758458337056098	0.25598729264269\\
%     0.75845889852553	0.255986809781151\\
%     0.758461366661165	0.255984498900094\\
%     0.767187850770245	0.25295307321581\\
%     0.767188127152519	0.252952968213128\\
%     0.767190550311893	0.252951944243625\\
%     0.767191822627055	0.252951380516029\\
%     0.767192792395953	0.252950944648118\\
%     0.76727604838422	0.252909117464792\\
%     0.767276537521055	0.252908847648509\\
%     0.767287637842349	0.252901176971174\\
%     0.767288214566633	0.252900688235734\\
%     0.767294438186275	0.252894868301465\\
%     0.776012595877101	0.249847234658454\\
%     0.776012872153881	0.249847127922682\\
%     0.776015287196982	0.249846083734498\\
%     0.776017536587823	0.249845067142751\\
%     0.776100537573538	0.249803207996969\\
%     0.776101028217172	0.249802934675817\\
%     0.77610824794249	0.249797018826866\\
%     0.776108838010187	0.249796525049377\\
%     0.776118838701825	0.249787178568933\\
%     0.784822155417783	0.246725825363037\\
%     0.784822429409664	0.246725717647106\\
%     0.784824837207924	0.246724653295749\\
%     0.784827219873028	0.246723561498051\\
%     0.784909812369713	0.24668173476887\\
%     0.784910302483788	0.2466814587929\\
%     0.784910904162321	0.24668096076462\\
%     0.784929784473575	0.246663314985274\\
%     0.793610027681886	0.243591382102506\\
%     0.793610453347036	0.243591207177426\\
%     0.793612835411248	0.243590130724751\\
%     0.793615053161393	0.243589098762332\\
%     0.793697368952946	0.243547235266584\\
%     0.79369785689146	0.243546957311321\\
%     0.793698467436882	0.243546456454803\\
%     0.793720411865415	0.243525933749706\\
%     0.802369745970806	0.240446474889975\\
%     0.802370173037474	0.240446301097517\\
%     0.802372529913694	0.240445212856588\\
%     0.802374724399679	0.240444175637302\\
%     0.802456751725905	0.24040227581744\\
%     0.802457236116139	0.240401996441782\\
%     0.802457853223661	0.240401493946309\\
%     0.802482829775864	0.240378106585866\\
%     0.811094930872149	0.237293689210913\\
%     0.811095358520008	0.237293516782426\\
%     0.811097684280042	0.237292419781926\\
%     0.811099849247789	0.237291379616748\\
%     0.811181574842764	0.237249444891425\\
%     0.811182054502497	0.237249164545722\\
%     0.811182675909705	0.237248661591919\\
%   };

% \addplot [gradient]
% table[row sep=crcr]{%
%     0.757973151498686	0.191391966139863\\
%     1	0\\
%   };
% \addplot[scaled gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.757973151498686	0.191391966139863	0.0726080545503942	-0.0574175898419589\\
%   };


% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.790051799352297	0.209912582113384	-0.00544370267017399	-0.00314292320201324\\
%     0.776493767472207	0.223470613993474	-0.00314292320201324	-0.005443702670174\\
%     0.757973151498686	0.228433198086906	1.73472347597681e-18	-0.00628584640402648\\
%     0.739452535525165	0.223470613993474	0.00314292320201324	-0.005443702670174\\
%     0.725894503645076	0.209912582113384	0.00544370267017399	-0.00314292320201324\\
%     0.720931919551644	0.191391966139863	0.00628584640402648	-8.67361737988404e-19\\
%     0.725894503645076	0.172871350166342	0.00544370267017399	0.00314292320201324\\
%     0.739452535525165	0.159313318286252	0.00314292320201324	0.005443702670174\\
%     0.757973151498686	0.15435073419282	-1.73472347597681e-18	0.00628584640402648\\
%     0.776493767472207	0.159313318286252	-0.00314292320201324	0.00544370267017399\\
%     0.790051799352297	0.172871350166342	-0.00544370267017399	0.00314292320201324\\
%     0.795014383445729	0.191391966139863	-0.00628584640402647	0\\
%     0.829531316649111	0.210565918703772	-0.0121433227634709	-0.0032537935279025\\
%     0.822130447205907	0.228433198086906	-0.010887405340348	-0.00628584640402648\\
%     0.738799198934777	0.262950131290287	0.00325379352790249	-0.0121433227634709\\
%     0.720931919551644	0.255549261847084	0.00628584640402648	-0.010887405340348\\
%     0.705588938912171	0.243776178726378	0.00888952923556839	-0.0088895292355684\\
%     0.693815855791465	0.228433198086906	0.010887405340348	-0.00628584640402648\\
%     0.686414986348262	0.210565918703772	0.0121433227634709	-0.0032537935279025\\
%     0.683890687604601	0.191391966139863	0.012571692808053	0\\
%     0.686414986348262	0.172218013575954	0.0121433227634709	0.0032537935279025\\
%     0.693815855791465	0.154350734192821	0.010887405340348	0.00628584640402648\\
%     0.777147104062595	0.119833800989439	-0.00325379352790249	0.0121433227634709\\
%     0.795014383445729	0.127234670432642	-0.00628584640402647	0.010887405340348\\
%     0.810357364085201	0.139007753553348	-0.00888952923556839	0.0088895292355684\\
%     0.822130447205907	0.15435073419282	-0.010887405340348	0.00628584640402649\\
%     0.829531316649111	0.172218013575954	-0.0121433227634709	0.00325379352790251\\
%     0.832055615392771	0.191391966139863	-0.012571692808053	6.07153216591882e-18\\
%     0.681179715885506	0.271711602743348	0.0130317410012733	-0.0136301324869147\\
%     0.668072193085461	0.256708835735512	0.0152560696946642	-0.0110841834433873\\
%     0.657854161059573	0.239606730795974	0.0169900557553327	-0.00818197962389301\\
%     0.650854035764577	0.220954963649147	0.0181779674445603	-0.0050168002471315\\
%     0.647296806987177	0.201353017437857	0.0187816243032384	-0.0016903767825902\\
%     0.827257642600481	0.104511962283068	-0.0117574833868827	0.0147434178378791\\
%     0.841657236033504	0.118279383276439	-0.0142010746996612	0.0124071053235537\\
%     0.853367154134083	0.134396702840275	-0.0161882317869095	0.00967201823552909\\
%     0.862011030499514	0.152345897062418	-0.017655085784805	0.00662606452325144\\
%     0.867311043831206	0.171550064071923	-0.0185544907989239	0.00336714364525244\\
%     0.648086320821412	0.290778737242348	0.0186476448853035	-0.016865799135286\\
%     0.635819827245083	0.275245476503281	0.0207292520696169	-0.0142298260310688\\
%     0.625733162633925	0.258215847885251	0.0224409452596629	-0.0113399213442164\\
%     0.618006323756882	0.239993745514388	0.0237521792499144	-0.00824765549232861\\
%     0.8742528957467	0.0995667685953418	-0.0197325135753443	0.0155826104436663\\
%     0.885454489358593	0.115884653090582	-0.0216334086920442	0.0128134877610738\\
%     0.894381175476286	0.133549967375988	-0.0231482551181297	0.00981570808582784\\
%     0.603638280691513	0.293773943346785	0.0261904165084502	-0.0173740815149813\\
%     0.593630081344386	0.276789137615996	0.0278887942504989	-0.0144917832107941\\
%     0.906640291334643	0.0809410578735143	-0.0252286103137928	0.0187433680807401\\
%     0.917538274317832	0.097369132830203	-0.027077983122018	0.0159555462275356\\
%     0.926628320700493	0.114862524057908	-0.0286205515616576	0.0129869416600604\\
%     0.567185146227892	0.305382492739039	0.032376463573819	-0.0193440364710582\\
%     0.94876115676948	0.0774014395406867	-0.032376463573819	0.0193440364710582\\
%   };

%   \addplot[point]
%   table[row sep=crcr] {%
%       x	y	u	v\\
%       0.790051799352297	0.209912582113384	\\
%       0.776493767472207	0.223470613993474	\\
%       0.757973151498686	0.228433198086906	\\
%       0.739452535525165	0.223470613993474	\\
%       0.725894503645076	0.209912582113384	\\
%       0.720931919551644	0.191391966139863	\\
%       0.725894503645076	0.172871350166342	\\
%       0.739452535525165	0.159313318286252	\\
%       0.757973151498686	0.15435073419282	\\
%       0.776493767472207	0.159313318286252	\\
%       0.790051799352297	0.172871350166342	\\
%       0.795014383445729	0.191391966139863	\\
%       0.829531316649111	0.210565918703772	\\
%       0.822130447205907	0.228433198086906	\\
%       0.738799198934777	0.262950131290287	\\
%       0.720931919551644	0.255549261847084	\\
%       0.705588938912171	0.243776178726378	\\
%       0.693815855791465	0.228433198086906	\\
%       0.686414986348262	0.210565918703772	\\
%       0.683890687604601	0.191391966139863	\\
%       0.686414986348262	0.172218013575954	\\
%       0.693815855791465	0.154350734192821	\\
%       0.777147104062595	0.119833800989439	\\
%       0.795014383445729	0.127234670432642	\\
%       0.810357364085201	0.139007753553348	\\
%       0.822130447205907	0.15435073419282	\\
%       0.829531316649111	0.172218013575954	\\
%       0.832055615392771	0.191391966139863	\\
%       0.681179715885506	0.271711602743348	\\
%       0.668072193085461	0.256708835735512	\\
%       0.657854161059573	0.239606730795974	\\
%       0.650854035764577	0.220954963649147	\\
%       0.647296806987177	0.201353017437857	\\
%       0.827257642600481	0.104511962283068	\\
%       0.841657236033504	0.118279383276439	\\
%       0.853367154134083	0.134396702840275	\\
%       0.862011030499514	0.152345897062418	\\
%       0.867311043831206	0.171550064071923	\\
%       0.648086320821412	0.290778737242348	\\
%       0.635819827245083	0.275245476503281	\\
%       0.625733162633925	0.258215847885251	\\
%       0.618006323756882	0.239993745514388	\\
%       0.8742528957467	0.0995667685953418	\\
%       0.885454489358593	0.115884653090582	\\
%       0.894381175476286	0.133549967375988	\\
%       0.603638280691513	0.293773943346785	\\
%       0.593630081344386	0.276789137615996	\\
%       0.906640291334643	0.0809410578735143\\
%       0.917538274317832	0.097369132830203	\\
%       0.926628320700493	0.114862524057908	\\
%       0.567185146227892	0.305382492739039	\\
%       0.94876115676948	0.0774014395406867\\
%     };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.793933534863976	0.217518713978123	-0.0101707131297762	-0.00738945562892488\\
%     0.771708795695751	0.233665932157665	-0.00388486672574966	-0.0119563903659597\\
%     0.744237507301622	0.233665932157665	0.00388486672574966	-0.0119563903659597\\
%     0.722012768133396	0.217518713978123	0.0101707131297762	-0.00738945562892488\\
%     0.713523673162235	0.191391966139863	0.012571692808053	-3.46944695195361e-18\\
%     0.722012768133396	0.165265218301603	0.0101707131297762	0.00738945562892488\\
%     0.744237507301622	0.149118000122061	0.00388486672574969	0.0119563903659597\\
%     0.771708795695751	0.149118000122061	-0.00388486672574965	0.0119563903659597\\
%     0.793933534863976	0.165265218301603	-0.0101707131297762	0.00738945562892488\\
%     0.802422629835137	0.191391966139863	-0.012571692808053	1.73472347597681e-18\\
%     0.697763526407374	0.256797054198012	0.0170291517260683	-0.018498589993044\\
%     0.679788852595226	0.233703192812047	0.022112947665828	-0.0119669288361115\\
%     0.67028666072366	0.206024253489824	0.0248004626082595	-0.00413846525375347\\
%     0.67028666072366	0.176759678789902	0.0248004626082595	0.00413846525375345\\
%     0.806596272109935	0.116968739660796	-0.013752128451691	0.0210491995878321\\
%     0.828126919452348	0.136789096806519	-0.0198416641330438	0.0154433870854708\\
%     0.842055317489115	0.162526522095322	-0.0237810476304407	0.00816404396355827\\
%     0.846872108171588	0.191391966139863	-0.0251433856161059	6.93889390390723e-18\\
%     0.653717146870532	0.274533355462017	0.0294868356757582	-0.0235149667737654\\
%     0.63783036297175	0.249249683727196	0.0339801115106654	-0.016363959247786\\
%     0.627968040162304	0.221064784439757	0.036769482665839	-0.00839239447517947\\
%     0.862229156126841	0.108250576817709	-0.0294868356757581	0.0235149667737654\\
%     0.878115940025623	0.13353424855253	-0.0339801115106654	0.016363959247786\\
%     0.887978262835069	0.161719147839969	-0.036769482665839	0.00839239447517949\\
%     0.617665615591362	0.300597704806552	0.0396833282660876	-0.0308867741709416\\
%     0.601604553691765	0.27601441948423	0.0442258953316559	-0.0239338576722229\\
%     0.89828068740601	0.0821862274731741	-0.0396833282660876	0.0308867741709416\\
%     0.914341749305607	0.106769512795496	-0.0442258953316559	0.023933857672223\\
%     0.574743165118281	0.317172231684989	0.0518231301740423	-0.0355745650776721\\
%     0.949195158288546	0.0781309965659411	-0.0540835217301105	0.0320337194026846\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.793933534863976	0.217518713978123	\\
%     0.771708795695751	0.233665932157665	\\
%     0.744237507301622	0.233665932157665	\\
%     0.722012768133396	0.217518713978123	\\
%     0.713523673162235	0.191391966139863	\\
%     0.722012768133396	0.165265218301603	\\
%     0.744237507301622	0.149118000122061	\\
%     0.771708795695751	0.149118000122061	\\
%     0.793933534863976	0.165265218301603	\\
%     0.802422629835137	0.191391966139863	\\
%     0.697763526407374	0.256797054198012	\\
%     0.679788852595226	0.233703192812047	\\
%     0.67028666072366	0.206024253489824	\\
%     0.67028666072366	0.176759678789902	\\
%     0.806596272109935	0.116968739660796	\\
%     0.828126919452348	0.136789096806519	\\
%     0.842055317489115	0.162526522095322	\\
%     0.846872108171588	0.191391966139863	\\
%     0.653717146870532	0.274533355462017	\\
%     0.63783036297175	0.249249683727196	\\
%     0.627968040162304	0.221064784439757	\\
%     0.862229156126841	0.108250576817709	\\
%     0.878115940025623	0.13353424855253	\\
%     0.887978262835069	0.161719147839969	\\
%     0.617665615591362	0.300597704806552	\\
%     0.601604553691765	0.27601441948423	\\
%     0.89828068740601	0.0821862274731741\\
%     0.914341749305607	0.106769512795496	\\
%     0.574743165118281	0.317172231684989	\\
%     0.949195158288546	0.0781309965659411\\
%   };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.585114069079154	0.297542333879561	0.101942004435851	-0.0754311620767221\\
%     0.634502378341878	0.236884980885448	0.0935608758971491	-0.065137692228286\\
%     0.634502378341878	0.267213657382505	0.0935608758971491	-0.0702844271525041\\
%     0.634502378341878	0.297542333879561	0.0935608758971491	-0.0754311620767221\\
%     0.683890687604601	0.176227627891335	0.0851797473584471	-0.0548442223798499\\
%     0.683890687604601	0.206556304388391	0.0851797473584471	-0.0599909573040679\\
%     0.683890687604601	0.236884980885448	0.0851797473584471	-0.065137692228286\\
%     0.683890687604601	0.267213657382505	0.0851797473584471	-0.0702844271525041\\
%     0.733278996867324	0.145898951394278	0.0767986188197451	-0.0496974874556318\\
%     0.733278996867324	0.176227627891335	0.0767986188197451	-0.0548442223798499\\
%     0.733278996867324	0.206556304388391	0.0767986188197451	-0.0599909573040679\\
%     0.733278996867324	0.236884980885448	0.0767986188197451	-0.065137692228286\\
%     0.782667306130048	0.145898951394278	0.0684174902810432	-0.0496974874556318\\
%     0.782667306130048	0.176227627891335	0.0684174902810432	-0.0548442223798499\\
%     0.782667306130048	0.206556304388391	0.0684174902810432	-0.0599909573040679\\
%     0.782667306130048	0.236884980885448	0.0684174902810432	-0.065137692228286\\
%     0.832055615392771	0.115570274897222	0.0600363617423412	-0.0445507525314138\\
%     0.832055615392771	0.145898951394278	0.0600363617423412	-0.0496974874556318\\
%     0.832055615392771	0.176227627891335	0.0600363617423412	-0.0548442223798499\\
%     0.832055615392771	0.206556304388391	0.0600363617423412	-0.0599909573040679\\
%     0.881443924655495	0.0852415984001649	0.0516552332036392	-0.0394040176071957\\
%     0.881443924655495	0.115570274897222	0.0516552332036392	-0.0445507525314138\\
%     0.881443924655495	0.145898951394278	0.0516552332036392	-0.0496974874556318\\
%     0.930832233918218	0.0852415984001649	0.0432741046649373	-0.0394040176071957\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.585114069079154	0.297542333879561	0.101942004435851	-0.0754311620767221\\
%     0.634502378341878	0.236884980885448	0.0935608758971491	-0.065137692228286\\
%     0.634502378341878	0.267213657382505	0.0935608758971491	-0.0702844271525041\\
%     0.634502378341878	0.297542333879561	0.0935608758971491	-0.0754311620767221\\
%     0.683890687604601	0.176227627891335	0.0851797473584471	-0.0548442223798499\\
%     0.683890687604601	0.206556304388391	0.0851797473584471	-0.0599909573040679\\
%     0.683890687604601	0.236884980885448	0.0851797473584471	-0.065137692228286\\
%     0.683890687604601	0.267213657382505	0.0851797473584471	-0.0702844271525041\\
%     0.733278996867324	0.145898951394278	0.0767986188197451	-0.0496974874556318\\
%     0.733278996867324	0.176227627891335	0.0767986188197451	-0.0548442223798499\\
%     0.733278996867324	0.206556304388391	0.0767986188197451	-0.0599909573040679\\
%     0.733278996867324	0.236884980885448	0.0767986188197451	-0.065137692228286\\
%     0.782667306130048	0.145898951394278	0.0684174902810432	-0.0496974874556318\\
%     0.782667306130048	0.176227627891335	0.0684174902810432	-0.0548442223798499\\
%     0.782667306130048	0.206556304388391	0.0684174902810432	-0.0599909573040679\\
%     0.782667306130048	0.236884980885448	0.0684174902810432	-0.065137692228286\\
%     0.832055615392771	0.115570274897222	0.0600363617423412	-0.0445507525314138\\
%     0.832055615392771	0.145898951394278	0.0600363617423412	-0.0496974874556318\\
%     0.832055615392771	0.176227627891335	0.0600363617423412	-0.0548442223798499\\
%     0.832055615392771	0.206556304388391	0.0600363617423412	-0.0599909573040679\\
%     0.881443924655495	0.0852415984001649	0.0516552332036392	-0.0394040176071957\\
%     0.881443924655495	0.115570274897222	0.0516552332036392	-0.0445507525314138\\
%     0.881443924655495	0.145898951394278	0.0516552332036392	-0.0496974874556318\\
%     0.930832233918218	0.0852415984001649	0.0432741046649373	-0.0394040176071957\\
%   };

\addplot [zono set]
table[row sep=crcr]{%
    0.374901664018948	0.0357257598164306\\
    0.373101760904876	0.0357257598164306\\
    0.372128989623382	0.0385646452062627\\
    0.372128989623382	0.0467967496177907\\
    0.454616900078546	0.299522014555724\\
    0.469116936329095	0.327732785060461\\
    0.642314403701326	0.480220543180942\\
    0.644114306815398	0.480220543180942\\
    0.645087078096892	0.47738165779111\\
    0.645087078096892	0.469149553379582\\
    0.562599167641728	0.216424288441648\\
    0.548099131391178	0.188213517936911\\
    0.374901664018948	0.0357257598164306\\
  };

\addplot [output set]
table[row sep=crcr]{%
    0.462706310789087	0.311094930872149\\
    0.462706483217574	0.311095358520008\\
    0.462707580218074	0.311097684280042\\
    0.462708620383252	0.311099849247789\\
    0.462750555108575	0.311181574842764\\
    0.462750835454278	0.311182054502497\\
    0.462751338408081	0.311182675909705\\
    0.468639982642243	0.317459982724921\\
    0.468675208901435	0.317558254451922\\
    0.468675317405901	0.317558509740666\\
    0.468676408066857	0.31756083307765\\
    0.46867744791353	0.317562956083554\\
    0.468719447752055	0.31764445535936\\
    0.468719728484621	0.317644923924562\\
    0.468720234549056	0.317645527558703\\
    0.474624699854707	0.323871060225668\\
    0.474657312237619	0.323961997405384\\
    0.474657420110084	0.323962246129172\\
    0.47465849858266	0.323964557236962\\
    0.474659083239341	0.323965737061749\\
    0.474659533218373	0.323966628271241\\
    0.474701595117764	0.324047896540089\\
    0.474701875531217	0.324048352847856\\
    0.474702381885672	0.324048934396354\\
    0.480615671475901	0.330211151921592\\
    0.480637716604499	0.330272619637397\\
    0.480645993562935	0.330295023120071\\
    0.480646100270987	0.330295264089661\\
    0.480647160559838	0.33029755338351\\
    0.480647739402406	0.330298701911055\\
    0.48069030630181	0.330380596956196\\
    0.480690585138779	0.330381038984614\\
    0.480691094291755	0.330381601197036\\
    0.486605888948198	0.336468917897633\\
    0.486623990624963	0.336519409099176\\
    0.486634564508517	0.336546331068989\\
    0.486635706267656	0.336548822835456\\
    0.486636276150721	0.336549934268253\\
    0.486678453002585	0.336630729569356\\
    0.486678892915916	0.336631557764386\\
    0.486679168780487	0.336631983337037\\
    0.48667967616803	0.336632520722823\\
    0.492589351061572	0.342634378108515\\
    0.492603540880049	0.342673990581695\\
    0.492616370090275	0.34270527278996\\
    0.492617480395256	0.34270771681587\\
    0.492660267978715	0.342789340735973\\
    0.492660699802337	0.342790131836787\\
    0.492660979670402	0.342790549889433\\
    0.498559455788582	0.348697251939865\\
    0.498569788402033	0.348726134032924\\
    0.49858482002159	0.348761599425512\\
    0.498585792454448	0.34876377520413\\
    0.498628172006975	0.348844299338274\\
    0.498628715052567	0.348845321502285\\
    0.498629136567982	0.348846071737691\\
    0.498629413907079	0.348846473778243\\
    0.504509707200435	0.354647730624579\\
    0.504516249954735	0.354666051957107\\
    0.504533420204892	0.354705506951503\\
    0.504534351913841	0.354707629104282\\
    0.504576774521718	0.354787897779482\\
    0.504577300115739	0.354788869130908\\
    0.50457770923214	0.354789575186824\\
    0.504577981124212	0.3547899573204\\
    0.510433722829365	0.360476452350928\\
    0.510436571383929	0.360484447447284\\
    0.510437457133367	0.360486509595291\\
    0.510456689610641	0.360529740114759\\
    0.510499151517812	0.360609752080711\\
    0.510499656809883	0.360610668487384\\
    0.510500051440564	0.360611327264745\\
    0.510500316754503	0.360611688036787\\
    0.516325518982022	0.366174824614593\\
    0.516346598138266	0.366221319433005\\
    0.5163890960316	0.366301075138187\\
    0.516389578240151	0.36630193281112\\
    0.516389956354423	0.366302541502973\\
    0.516390213588041	0.366302879046892\\
    0.52225783297013	0.37180849566682\\
    0.522258276722683	0.371808840278994\\
    0.522259239479808	0.371809201983551\\
    0.522289174655365	0.371809201984279\\
    0.522293358324966	0.371816997523862\\
    0.522295159182675	0.37182008983073\\
    0.522295868511957	0.371821170870802\\
    0.522297715495789	0.371823467803402\\
    0.533830129872985	0.382432742761777\\
    0.533860284738328	0.382488502162285\\
    0.533861913044265	0.38249117669066\\
    0.533862570771231	0.382492076930617\\
    0.533864176867906	0.382493868151161\\
    0.545189626724303	0.392489844652492\\
    0.545206704882335	0.392521196272776\\
    0.54520803120127	0.392523247131689\\
    0.545208590467239	0.392523910891975\\
    0.545209948966286	0.392525198677595\\
    0.556330314894053	0.401898100988724\\
    0.556348536550895	0.401898759298475\\
    0.556424808786123	0.401898759298475\\
    0.556426357232167	0.401898699901242\\
    0.562213782230594	0.395960752882433\\
    0.562214842756841	0.395959199862269\\
    0.562215253485607	0.395958253054251\\
    0.562235447995257	0.395902644253064\\
    0.562239808291058	0.395877810387913\\
    0.562239894807576	0.395877165800984\\
    0.562239928564557	0.395876638282816\\
    0.562239928568181	0.395794363467382\\
    0.567995346108414	0.389734797600304\\
    0.567996436932385	0.389733120399359\\
    0.567996868089538	0.389732099518592\\
    0.568017073117404	0.389676280382257\\
    0.568017184458625	0.389675549035382\\
    0.568020269674271	0.389653710527897\\
    0.568020299224653	0.389653195465007\\
    0.568020299228023	0.389567563959952\\
    0.57379240969444	0.383350262400997\\
    0.573793521514344	0.383348478416402\\
    0.573793968556342	0.383347393724165\\
    0.573814182774664	0.383291362757953\\
    0.573814305161397	0.38329059401966\\
    0.573816072846605	0.383271914063908\\
    0.573816098081002	0.383271412825813\\
    0.573816096640024	0.383182534861202\\
    0.579594205352596	0.376833434714632\\
    0.579595328082762	0.376831562701882\\
    0.579595786470292	0.376830424945874\\
    0.579616011698097	0.376774172298559\\
    0.579616138753633	0.376773398290767\\
    0.579616570385239	0.376757549730088\\
    0.579616569151568	0.376665560901492\\
    0.585389726062804	0.370211826603236\\
    0.58539084982224	0.370209885502459\\
    0.58539131485862	0.370208706263114\\
    0.585411546266296	0.370152243844057\\
    0.585411682361769	0.370151444853319\\
    0.585411699933438	0.370150965174255\\
    0.585411698781003	0.370043048710342\\
    0.591167837523968	0.363513899952859\\
    0.591168951855111	0.363511910210758\\
    0.591169420272442	0.363510698286074\\
    0.591189655279601	0.363454031051703\\
    0.591189799096588	0.363453212105641\\
    0.591189810277978	0.363452916203735\\
    0.591189812129623	0.363344056674442\\
    0.596917388134882	0.356768780412947\\
    0.596918483930952	0.356766761193749\\
    0.59691894848104	0.356765535182275\\
    0.596939187085802	0.356708662489153\\
    0.596939336955261	0.356707831351243\\
    0.596939345870429	0.356598200268752\\
    0.602627321211473	0.350005956329902\\
    0.602628386786034	0.350003931377592\\
    0.602628845477825	0.350002697864627\\
    0.602649085023439	0.349945627195736\\
    0.60264923881376	0.3499447932233\\
    0.602649243900456	0.349827973267953\\
    0.602649240368534	0.349827596621902\\
    0.602649118893779	0.349826337687248\\
    0.600289281512316	0.342560122110169\\
    0.600289281512316	0.342487942446113\\
    0.600289276675748	0.34248757252942\\
    0.600289083666453	0.342486197794505\\
    0.597878423504079	0.335094160893082\\
    0.597878423504782	0.335027775632233\\
    0.597878417316344	0.335027413018241\\
    0.597878155522882	0.335025927075991\\
    0.595417312252756	0.327509071007482\\
    0.595417312252757	0.327448583069298\\
    0.595417304666066	0.327448228337413\\
    0.595416976637887	0.327446634379667\\
    0.592906747255519	0.319806355145632\\
    0.59290674725634	0.31975184528848\\
    0.59290673822577	0.319751499015792\\
    0.592906347006745	0.319749801876792\\
    0.590347679070761	0.311987880126912\\
    0.590347678005975	0.311939305928025\\
    0.590347216739696	0.311937274428474\\
    0.587741203298049	0.304055871538362\\
    0.587741202069695	0.304013379758001\\
    0.587740681792882	0.304011260786367\\
    0.585088554143473	0.296012906890057\\
    0.585088552742966	0.295976523372227\\
    0.585087976286163	0.295974321629298\\
    0.582391098513724	0.287861910084375\\
    0.582391096936708	0.287831646083345\\
    0.582390467158411	0.287829366333276\\
    0.579650329697154	0.279606143507815\\
    0.57965032793725	0.279581997276466\\
    0.579649647750528	0.279579644447913\\
    0.576867861076244	0.271249199554355\\
    0.57686785912815	0.271231157788647\\
    0.576867131476758	0.271228736903404\\
    0.574045419807854	0.262794991042295\\
    0.57404541766693	0.262783030338457\\
    0.574038339890422	0.262760653971682\\
    0.574037586453373	0.262758363215338\\
    0.571184840455114	0.254246620733065\\
    0.571184838116703	0.254241828980823\\
    0.571178651616919	0.254219858627733\\
    0.568284895333624	0.245599131448445\\
    0.56828278720926	0.24559056063938\\
    0.565317535007587	0.236768998378965\\
    0.565316704725771	0.236766578906435\\
    0.565293479611364	0.236701370845165\\
    0.562359770776996	0.227984256067875\\
    0.562328853510672	0.227894483042874\\
    0.562327981886057	0.227891986139071\\
    0.56232462795012	0.227883295206566\\
    0.562322447298531	0.227878676094299\\
    0.562319341823234	0.227872556916825\\
    0.559344640019977	0.219043038238031\\
    0.559343738429648	0.219040491522048\\
    0.559340678110214	0.219032523992162\\
    0.559340579859038	0.219032280092982\\
    0.559338440671314	0.219027740419463\\
    0.55929588407576	0.218943670629033\\
    0.559295051399357	0.218942062927609\\
    0.559273058278031	0.218903121508966\\
    0.559270917095612	0.218899786073934\\
    0.547259767058284	0.207075689691215\\
    0.547252160038084	0.207053085344822\\
    0.547249980715669	0.20704686180486\\
    0.547249030382068	0.207044198179331\\
    0.547248909078283	0.207043890000784\\
    0.547246676618783	0.207039068468032\\
    0.547203297367432	0.206953017086885\\
    0.547187869536788	0.206924426719329\\
    0.547185623627792	0.206920844834919\\
    0.535043308645454	0.194845603138755\\
    0.535016716759987	0.194766354771888\\
    0.535015740215925	0.194763601386182\\
    0.535015594189164	0.194763216851936\\
    0.535015017941044	0.194761953385266\\
    0.535012728344109	0.194756997923211\\
    0.535012275839228	0.194756082324745\\
    0.534969845572345	0.194671666087309\\
    0.534969556269123	0.194671198255923\\
    0.528849850457694	0.188566690322968\\
    0.528809501555515	0.188486239706156\\
    0.52880920956147	0.188485762906789\\
    0.522666936046404	0.182339696781435\\
    0.522631970121847	0.182269826430149\\
    0.522631676767795	0.182269343064962\\
    0.516473738778316	0.176092967208854\\
    0.51644427232681	0.176033956971195\\
    0.516443931181521	0.176033382110375\\
    0.510277298247094	0.169838151244095\\
    0.510253329144459	0.169790044817458\\
    0.510252986133361	0.169789474771954\\
    0.504084660715717	0.163586991232546\\
    0.504066206313455	0.163549871794633\\
    0.504065917276468	0.163549384538739\\
    0.504063776271313	0.163547029417886\\
    0.504054185158499	0.16353688014358\\
    0.497886819887344	0.157334459567065\\
    0.497878590725342	0.157322925894599\\
    0.497872202215291	0.157315615571911\\
    0.485592869509404	0.144964499056865\\
    0.485578009848412	0.144942071572253\\
    0.485551205884628	0.144903492497836\\
    0.485548866490316	0.144900257211855\\
    0.473388846205904	0.132726979470545\\
    0.473373822206999	0.132707043772138\\
    0.461382954917472	0.12079887708702\\
    0.461382681008296	0.120798692726749\\
    0.46137979421286	0.12079744202981\\
    0.461377691228075	0.120796613128496\\
    0.461301418412146	0.120796613145114\\
    0.455235168403637	0.127182390128794\\
    0.455233859701713	0.127184227235154\\
    0.45523338347666	0.127185507723524\\
    0.455213506440795	0.127246159252149\\
    0.455213439346462	0.127247176456229\\
    0.455213439317863	0.127306431170221\\
    0.44923680197928	0.133622222257638\\
    0.449235537343626	0.133624023551726\\
    0.449235050273614	0.133625324897583\\
    0.449215206889642	0.13368594706984\\
    0.449215138082045	0.133686949010365\\
    0.449215138068494	0.133747884283355\\
    0.443288655893857	0.140016794794101\\
    0.443283006775819	0.140023133380059\\
    0.443281778350367	0.14002490313744\\
    0.443281302600058	0.14002618352412\\
    0.443261494136558	0.140086771531152\\
    0.443261425689895	0.140087745965358\\
    0.443261425258743	0.140148155620248\\
    0.437391566183276	0.146345428282387\\
    0.437384567955247	0.14635543376309\\
    0.437383385231838	0.146357148364722\\
    0.437382925200209	0.146358394123032\\
    0.437363153595784	0.146418940128146\\
    0.437363085900589	0.146419891196807\\
    0.437363085775904	0.146479484827897\\
    0.43156012712018	0.152576930657083\\
    0.431558999375502	0.152578566388982\\
    0.431550714941806	0.15259209117621\\
    0.431550274930298	0.152593288779584\\
    0.431530540521632	0.152653791647519\\
    0.431530476354413	0.152654703106785\\
    0.431530476128229	0.152713211711481\\
    0.425804179176761	0.158683986398192\\
    0.425803095981179	0.158685544072294\\
    0.425793594278004	0.158702407789692\\
    0.425793179590148	0.158703540802485\\
    0.425773482283973	0.158763999723167\\
    0.425773423493101	0.158764863544979\\
    0.425773423390734	0.158822028824602\\
    0.420132868810902	0.164641019684632\\
    0.420131857696472	0.164642452868507\\
    0.420121220087053	0.164662436065198\\
    0.420120835854967	0.164663488483906\\
    0.420101175518154	0.164723902913058\\
    0.420101123956886	0.164724711445348\\
    0.42010112376655	0.164780302157446\\
    0.414554672416165	0.170424357631466\\
    0.414553741766217	0.17042564237868\\
    0.414542061775413	0.170448487268818\\
    0.41454171017566	0.170449451212817\\
    0.414522089388236	0.170509813364794\\
    0.414522046964505	0.17051055921005\\
    0.414522046792592	0.170626948955799\\
    0.414530213663188	0.170670486866872\\
    0.414530897219162	0.170672629530435\\
    0.417316481289794	0.179220508579293\\
    0.417316481209089	0.179314851320257\\
    0.417332104796357	0.179399697493276\\
    0.417332815416284	0.179401894568748\\
    0.42019244072783	0.188153665364304\\
    0.420192871620396	0.188154762735915\\
    0.420193213750432	0.188155585611582\\
    0.420208789906902	0.188187484705923\\
    0.423050921731434	0.196822640823779\\
    0.423051762038099	0.196825138045149\\
    0.423052212831121	0.196826270630817\\
    0.423052569355686	0.196827122898735\\
    0.423073581949191	0.196870046997433\\
    0.425946306894092	0.205536014992841\\
    0.425947193304178	0.205538562228156\\
    0.425947662882533	0.20553972654516\\
    0.425948032851616	0.205540605062875\\
    0.425974594939011	0.205594720249193\\
    0.428875797727956	0.214285385974093\\
    0.428875888889047	0.214285648864237\\
    0.428876727509623	0.214287976316523\\
    0.428877214513478	0.214289168177176\\
    0.428877596962123	0.214290069740296\\
    0.428909810047906	0.214355512066134\\
    0.431837304768285	0.223064644014422\\
    0.431837398785905	0.223064911264075\\
    0.431838274985746	0.223067270078815\\
    0.431838778186528	0.223068485665425\\
    0.431839193047748	0.223069454893933\\
    0.431877128902425	0.223146290824542\\
    0.434828661910857	0.231867553210058\\
    0.434828758540725	0.231867823900519\\
    0.434829669695333	0.231870207896722\\
    0.434830206493016	0.231871490302436\\
    0.434830612416884	0.231872431601106\\
    0.434872213701134	0.231956425907686\\
    0.43487246419698	0.231956894397962\\
    0.434874015090112	0.231959738029602\\
    0.43784763211157	0.240687773170278\\
    0.437847749625175	0.240688097493327\\
    0.437848692957687	0.240690500195774\\
    0.437849225975584	0.240691754326798\\
    0.437849639587681	0.240692704599766\\
    0.437891280376416	0.24077650032124\\
    0.43789153671974	0.240776976635116\\
    0.437897624933071	0.240787769613302\\
    0.440891931464549	0.249518935960028\\
    0.440892032572498	0.249519210756008\\
    0.44089300530572	0.249521625808358\\
    0.440893550278111	0.249522890943015\\
    0.440893972352319	0.249523851049239\\
    0.440935652042098	0.249607434202828\\
    0.440935913341274	0.249607916156128\\
    0.440945994910165	0.249625009720611\\
    0.443959161493679	0.258354451312375\\
    0.443959264826992	0.258354727819958\\
    0.443960265273382	0.258357151681134\\
    0.443960819667666	0.258358420870266\\
    0.4439612491721	0.258359387487123\\
    0.444002967190053	0.258442744415381\\
    0.4440033059977	0.258443363579512\\
    0.44401270735731	0.258458337056098\\
    0.444013190218849	0.25845889852553\\
    0.444015501099924	0.258461366661185\\
    0.44704692678419	0.267187850770246\\
    0.447047031786872	0.267188127152519\\
    0.447048055756375	0.267190550311893\\
    0.447048619483971	0.267191822627055\\
    0.447049055351882	0.267192792395953\\
    0.447090882535208	0.26727604838422\\
    0.447091152351491	0.267276537521055\\
    0.447098823028826	0.267287637842349\\
    0.447099311764266	0.267288214566633\\
    0.447105131698534	0.267294438186275\\
    0.450152765341546	0.276012595877101\\
    0.450152872077318	0.276012872153881\\
    0.450153916265502	0.276015287196983\\
    0.450154932857249	0.276017536587823\\
    0.450196792003031	0.276100537573538\\
    0.450197065324183	0.276101028217172\\
    0.450202981173134	0.276108247942491\\
    0.450203474950623	0.276108838010188\\
    0.450212821431065	0.276118838701835\\
    0.453274174636963	0.284822155417783\\
    0.453274282352894	0.284822429409664\\
    0.453275346704251	0.284824837207924\\
    0.453276438501948	0.284827219873027\\
    0.45331826523113	0.284909812369713\\
    0.453318541207099	0.284910302483788\\
    0.45331903923538	0.284910904162321\\
    0.453336685014726	0.284929784473574\\
    0.456408617897494	0.293610027681886\\
    0.456408792822574	0.293610453347036\\
    0.456409869275249	0.293612835411248\\
    0.456410901237668	0.293615053161393\\
    0.456452764733416	0.293697368952946\\
    0.456453042688679	0.29369785689146\\
    0.456453543545197	0.293698467436882\\
    0.456474066250294	0.293720411865415\\
    0.459553525110025	0.302369745970806\\
    0.459553698902483	0.302370173037474\\
    0.459554787143412	0.302372529913694\\
    0.459555824362698	0.302374724399679\\
    0.45959772418256	0.302456751725905\\
    0.459598003558218	0.302457236116139\\
    0.459598506053691	0.302457853223661\\
    0.459621893414135	0.302482829775865\\
    0.462706310789087	0.311094930872149\\
  };

\addplot[point]
table[row sep=crcr]{%
    x	y\\
    0.508608033860137	0.257973151498686\\
  };

\addplot [gradient]
table[row sep=crcr]{%
    0.508608033860137	0.257973151498686\\
    1	0\\
  };
\addplot[scaled gradient]
table[row sep=crcr] {%
    x	y	u	v\\
    0.508608033860137	0.257973151498686	0.147417589841959	-0.0773919454496058\\
  };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.547200557804097	0.320818607612089	0.144143040574776	-0.0827243394272767\\
%     0.47347853432549	0.322817985687017	0.150398303856018	-0.082893985289765\\
%     0.470015509916177	0.195127695385283	0.150692139109141	-0.072059551471935\\
%     0.470015509916177	0.195127695385283	0.150692139109141	-0.072059551471935\\
%     0.543737533394784	0.193128317310356	0.1444368758279	-0.0718899056094467\\
%     0.547200557804097	0.320818607612089	0.144143040574776	-0.0827243394272767\\
%     0.585793081748057	0.383664063725492	0.140868491307594	-0.0880567334049476\\
%     0.431422985972216	0.13228223927188	0.153966688376324	-0.0667271574942641\\
%     0.431422985972216	0.13228223927188	0.153966688376324	-0.0667271574942641\\
%     0.585793081748057	0.383664063725492	0.140868491307594	-0.0880567334049476\\
%     0.624385605692018	0.446509519838895	0.137593942040412	-0.0933891273826184\\
%     0.392830462028256	0.0694367831584768	0.157241237643506	-0.0613947635165933\\
%     0.392830462028256	0.0694367831584768	0.157241237643506	-0.0613947635165933\\
%     0.624385605692018	0.446509519838895	0.137593942040412	-0.0933891273826184\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.547200557804097	0.320818607612089	\\
%     0.47347853432549	0.322817985687017	\\
%     0.470015509916177	0.195127695385283	\\
%     0.470015509916177	0.195127695385283	\\
%     0.543737533394784	0.193128317310356	\\
%     0.547200557804097	0.320818607612089	\\
%     0.585793081748057	0.383664063725492	\\
%     0.431422985972216	0.13228223927188 \\
%     0.431422985972216	0.13228223927188 \\
%     0.585793081748057	0.383664063725492	\\
%     0.624385605692018	0.446509519838895	\\
%     0.392830462028256	0.0694367831584768 \\
%     0.392830462028256	0.0694367831584768 \\
%     0.624385605692018	0.446509519838895 \\
%   };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.417622004368967	0.109808223710516	0.0386005119316354	0.0628584640402648\\
%     0.417622004368967	0.183890687604601	0.0386005119316354	0.0314292320201324\\
%     0.463115019114552	0.183890687604601	0.0193002559658177	0.0314292320201324\\
%     0.463115019114552	0.257973151498686	0.0193002559658177	-2.08166817117217e-18\\
%     0.508608033860137	0.183890687604601	-0	0.0314292320201324\\
%     0.508608033860137	0.332055615392771	4.16333634234434e-18	-0.0314292320201324\\
%     0.554101048605722	0.257973151498686	-0.0193002559658177	4.16333634234434e-18\\
%     0.554101048605722	0.332055615392771	-0.0193002559658177	-0.0314292320201324\\
%     0.599594063351307	0.332055615392771	-0.0386005119316354	-0.0314292320201324\\
%     0.599594063351307	0.406138079286857	-0.0386005119316354	-0.0628584640402648\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.417622004368967	0.109808223710516	0.0386005119316354	0.0628584640402648\\
%     0.417622004368967	0.183890687604601	0.0386005119316354	0.0314292320201324\\
%     0.463115019114552	0.183890687604601	0.0193002559658177	0.0314292320201324\\
%     0.463115019114552	0.257973151498686	0.0193002559658177	-2.08166817117217e-18\\
%     0.508608033860137	0.183890687604601	-0	0.0314292320201324\\
%     0.508608033860137	0.332055615392771	4.16333634234434e-18	-0.0314292320201324\\
%     0.554101048605722	0.257973151498686	-0.0193002559658177	4.16333634234434e-18\\
%     0.554101048605722	0.332055615392771	-0.0193002559658177	-0.0314292320201324\\
%     0.599594063351307	0.332055615392771	-0.0386005119316354	-0.0314292320201324\\
%     0.599594063351307	0.406138079286857	-0.0386005119316354	-0.0628584640402648\\
%   };

==> figures/gradient-comp/gradient-comparison_14-combined.tikz <==
\addplot[target]
table[row sep=crcr]{%
    x	y\\
    1	0\\
  };


% \addplot[point]
% table[row sep=crcr]{%
%     x	y\\
%     0.757973151498686	0.191391966139863\\
%   };


% \addplot [zono set]
% table[row sep=crcr]{%
%     0.97738165779111	0.0549129219031083\\
%     0.969149553379582	0.0549129219031083\\
%     0.716424288441649	0.137400832358272\\
%     0.688213517936911	0.151900868608821\\
%     0.535725759816431	0.325098335981052\\
%     0.535725759816431	0.326898239095124\\
%     0.538564645206263	0.327871010376618\\
%     0.546796749617791	0.327871010376618\\
%     0.799522014555724	0.245383099921454\\
%     0.827732785060461	0.230883063670905\\
%     0.980220543180942	0.0576855962986742\\
%     0.980220543180942	0.0558856931846019\\
%     0.97738165779111	0.0549129219031083\\
%   };

% \addplot [output set]
% table[row sep=crcr]{%
%     0.811182675909705	0.237248661591919\\
%     0.817459982724921	0.231360017357757\\
%     0.817558254451922	0.231324791098565\\
%     0.817558509740666	0.231324682594099\\
%     0.817560833077651	0.231323591933143\\
%     0.817562956083554	0.23132255208647\\
%     0.81764445535936	0.231280552247945\\
%     0.817644923924562	0.231280271515379\\
%     0.817645527558703	0.231279765450944\\
%     0.823871060225666	0.225375300145294\\
%     0.823961997405384	0.225342687762381\\
%     0.823962246129172	0.225342579889916\\
%     0.823964557236961	0.22534150141734\\
%     0.823965737061749	0.225340916760659\\
%     0.823966628271241	0.225340466781627\\
%     0.824047896540089	0.225298404882236\\
%     0.824048352847856	0.225298124468783\\
%     0.824048934396354	0.225297618114328\\
%     0.830211151921592	0.219384328524099\\
%     0.830272619637397	0.219362283395501\\
%     0.830295023120071	0.219354006437065\\
%     0.830295264089661	0.219353899729013\\
%     0.83029755338351	0.219352839440162\\
%     0.830298701911055	0.219352260597594\\
%     0.830380596956196	0.21930969369819\\
%     0.830381038984614	0.219309414861221\\
%     0.830381601197036	0.219308905708245\\
%     0.836468917897633	0.213394111051802\\
%     0.836519409099176	0.213376009375037\\
%     0.836546331068988	0.213365435491483\\
%     0.836548822835456	0.213364293732344\\
%     0.836549934268253	0.213363723849279\\
%     0.836630729569356	0.213321546997415\\
%     0.836631557764386	0.213321107084083\\
%     0.836631983337036	0.213320831219512\\
%     0.836632520722823	0.213320323831969\\
%     0.842634378108515	0.207410648938428\\
%     0.842673990581695	0.207396459119951\\
%     0.84270527278996	0.207383629909725\\
%     0.84270771681587	0.207382519604744\\
%     0.842789340735973	0.207339732021285\\
%     0.842790131836787	0.207339300197663\\
%     0.842790549889433	0.207339020329598\\
%     0.848697251939865	0.201440544211418\\
%     0.848726134032924	0.201430211597966\\
%     0.848761599425512	0.20141517997841\\
%     0.84876377520413	0.201414207545551\\
%     0.848844299338274	0.201371827993025\\
%     0.848845321502285	0.201371284947433\\
%     0.848846071737691	0.201370863432018\\
%     0.848846473778243	0.201370586092921\\
%     0.85464773062458	0.195490292799565\\
%     0.854666051957107	0.195483750045264\\
%     0.854705506951503	0.195466579795107\\
%     0.854707629104282	0.195465648086158\\
%     0.854787897779482	0.195423225478282\\
%     0.854788869130908	0.195422699884261\\
%     0.854789575186824	0.19542229076786\\
%     0.8547899573204	0.195422018875787\\
%     0.860476452350929	0.189566277170634\\
%     0.860484447447284	0.189563428616071\\
%     0.86048650959529	0.189562542866633\\
%     0.860529740114759	0.189543310389359\\
%     0.860609752080711	0.189500848482189\\
%     0.860610668487384	0.189500343190118\\
%     0.860611327264745	0.189499948559436\\
%     0.860611688036787	0.189499683245497\\
%     0.866174824614593	0.183674481017978\\
%     0.866221319433005	0.183653401861734\\
%     0.866301075138187	0.1836109039684\\
%     0.86630193281112	0.183610421759849\\
%     0.866302541502973	0.183610043645577\\
%     0.866302879046892	0.183609786411959\\
%     0.87180849566682	0.17774216702987\\
%     0.871808840278994	0.177741723277317\\
%     0.871809201983551	0.177740760520192\\
%     0.87180920198428	0.177710825344644\\
%     0.871816997523862	0.177706641675034\\
%     0.87182008983073	0.177704840817325\\
%     0.871821170870802	0.177704131488044\\
%     0.871823467803402	0.177702284504211\\
%     0.882432742761768	0.166169870127024\\
%     0.882488502162285	0.166139715261672\\
%     0.88249117669066	0.166138086955735\\
%     0.882492076930617	0.166137429228769\\
%     0.882493868151161	0.166135823132094\\
%     0.892489844652473	0.154810373275707\\
%     0.892521196272776	0.154793295117666\\
%     0.892523247131689	0.15479196879873\\
%     0.892523910891975	0.154791409532761\\
%     0.892525198677595	0.154790051033714\\
%     0.901898100988724	0.143669685105947\\
%     0.901898759298475	0.143651463449105\\
%     0.901898759298475	0.143575191213877\\
%     0.901898699901241	0.143573642767833\\
%     0.895960752882433	0.137786217769406\\
%     0.895959199862269	0.13778515724316\\
%     0.895958253054251	0.137784746514394\\
%     0.895902644253064	0.137764552004743\\
%     0.895877810387913	0.137760191708942\\
%     0.895877165800984	0.137760105192424\\
%     0.895876638282816	0.137760071435443\\
%     0.895794363467383	0.137760071431822\\
%     0.889734797600304	0.132004653891586\\
%     0.889733120399359	0.132003563067615\\
%     0.889732099518592	0.132003131910462\\
%     0.889676280382257	0.131982926882596\\
%     0.889675549035382	0.131982815541375\\
%     0.889653710527897	0.131979730325729\\
%     0.889653195465007	0.131979700775347\\
%     0.889567563960393	0.131979700772389\\
%     0.883350262400996	0.12620759030556\\
%     0.883348478416401	0.126206478485656\\
%     0.883347393724165	0.126206031443658\\
%     0.883291362757953	0.126185817225336\\
%     0.88329059401966	0.126185694838603\\
%     0.883271914063908	0.126183927153395\\
%     0.883271412825813	0.126183901918998\\
%     0.883182534861203	0.126183903359979\\
%     0.876833434714632	0.120405794647404\\
%     0.876831562701882	0.120404671917238\\
%     0.876830424945874	0.120404213529708\\
%     0.876774172298559	0.120383988301903\\
%     0.876773398290767	0.120383861246367\\
%     0.876757549730088	0.120383429614761\\
%     0.876665560901503	0.120383430848435\\
%     0.870211826603236	0.114610273937195\\
%     0.870209885502459	0.11460915017776\\
%     0.870208706263114	0.11460868514138\\
%     0.870152243844057	0.114588453733704\\
%     0.870151444853319	0.114588317638231\\
%     0.870150965174255	0.114588300066562\\
%     0.870043048710343	0.114588301218999\\
%     0.863513899952859	0.108832162476032\\
%     0.863511910210758	0.108831048144889\\
%     0.863510698286074	0.108830579727557\\
%     0.863454031051703	0.108810344720399\\
%     0.863453212105641	0.108810200903412\\
%     0.863452916203735	0.108810189722021\\
%     0.863344057679003	0.108810188745428\\
%     0.856768780412947	0.103082611865118\\
%     0.856766761193749	0.103081516069048\\
%     0.856765535182275	0.10308105151896\\
%     0.856708662489153	0.103060812914198\\
%     0.856707831351243	0.103060663044739\\
%     0.856598200960153	0.103060654726121\\
%     0.850005956329902	0.0973726787885269\\
%     0.850003931377592	0.0973716132139663\\
%     0.850002697864627	0.0973711545221752\\
%     0.849945627195736	0.097350914976561\\
%     0.8499447932233	0.0973507611862399\\
%     0.849827861557795	0.0973507564399472\\
%     0.849826337687248	0.0973508811062211\\
%     0.842560122110166	0.0997107184876845\\
%     0.842487942446112	0.0997107184876836\\
%     0.84248757252942	0.0997107233242517\\
%     0.842486197794505	0.0997109163335468\\
%     0.835094160893083	0.102121576495922\\
%     0.835027775631755	0.10212157649522\\
%     0.835027413018241	0.102121582683656\\
%     0.835025927075991	0.102121844477118\\
%     0.827509071007485	0.104582687747243\\
%     0.827448583069309	0.104582687747243\\
%     0.827448228337413	0.104582695333934\\
%     0.827446634379667	0.104583023362113\\
%     0.819806355145613	0.107093252744492\\
%     0.819751845287428	0.107093252743667\\
%     0.819751499015792	0.10709326177423\\
%     0.819749801876792	0.107093652993255\\
%     0.811987880126908	0.10965232092924\\
%     0.811939305928025	0.109652321994025\\
%     0.811937274428474	0.109652783260304\\
%     0.804055871538353	0.112258796701952\\
%     0.804013379758001	0.112258797930305\\
%     0.804011260786367	0.112259318207118\\
%     0.796012906890057	0.114911445856527\\
%     0.795976523372227	0.114911447257034\\
%     0.795974321629298	0.114912023713837\\
%     0.787861910084359	0.117608901486288\\
%     0.787831646083345	0.117608903063292\\
%     0.787829366333276	0.117609532841589\\
%     0.779606143507799	0.120349670302848\\
%     0.779581997276465	0.12034967206275\\
%     0.779579644447913	0.120350352249472\\
%     0.771249199554369	0.123132138923758\\
%     0.771231157788647	0.123132140871849\\
%     0.771228736903403	0.123132868523242\\
%     0.762794991042269	0.125954580192158\\
%     0.762783030338457	0.125954582333069\\
%     0.762760653971682	0.125961660109578\\
%     0.762758363215338	0.125962413546627\\
%     0.754246620733029	0.128815159544898\\
%     0.754241828980823	0.128815161883297\\
%     0.754219858627733	0.128821348383081\\
%     0.745599131448459	0.131715104666378\\
%     0.74559056063938	0.13171721279074\\
%     0.736768998378965	0.134682464992413\\
%     0.736766578906434	0.134683295274229\\
%     0.736701370844819	0.134706520388748\\
%     0.727984256067875	0.137640229223005\\
%     0.727894483042873	0.137671146489328\\
%     0.727891986139071	0.137672018113943\\
%     0.727883295206566	0.13767537204988\\
%     0.727878676094299	0.137677552701469\\
%     0.727872556916879	0.137680658176738\\
%     0.719043038238031	0.140655359980023\\
%     0.719040491522048	0.140656261570352\\
%     0.719032523992162	0.140659321889786\\
%     0.719032280092981	0.140659420140962\\
%     0.719027740419463	0.140661559328686\\
%     0.718943670629033	0.14070411592424\\
%     0.718942062927609	0.140704948600643\\
%     0.718903121508966	0.140726941721969\\
%     0.718899786073934	0.140729082904388\\
%     0.707075689691219	0.152740232941708\\
%     0.707053085344822	0.152747839961916\\
%     0.70704686180486	0.152750019284331\\
%     0.707044198179331	0.152750969617932\\
%     0.707043890000784	0.152751090921717\\
%     0.707039068468032	0.152753323381216\\
%     0.706953017086885	0.152796702632568\\
%     0.706924426719329	0.152812130463212\\
%     0.706920844834919	0.152814376372208\\
%     0.694845603138769	0.164956691354538\\
%     0.694766354771888	0.164983283240013\\
%     0.694763601386181	0.164984259784075\\
%     0.694763216851936	0.164984405810836\\
%     0.694761953385265	0.164984982058956\\
%     0.694756997923211	0.164987271655891\\
%     0.694756082324745	0.164987724160772\\
%     0.694671666087309	0.165030154427655\\
%     0.694671198255923	0.165030443730877\\
%     0.68856669032297	0.171150149542304\\
%     0.688486239706155	0.171190498444485\\
%     0.688485762906789	0.17119079043853\\
%     0.682339696781429	0.177333063953608\\
%     0.682269826430148	0.177368029878152\\
%     0.682269343064962	0.177368323232205\\
%     0.676092967208854	0.183526261221684\\
%     0.676033956971195	0.18355572767319\\
%     0.676033382110374	0.183556068818479\\
%     0.669838151244109	0.189722701752898\\
%     0.669790044817458	0.189746670855541\\
%     0.669789474771954	0.189747013866639\\
%     0.663586991232546	0.195915339284283\\
%     0.663549871794633	0.195933793686545\\
%     0.663549384538739	0.195934082723532\\
%     0.663547029417886	0.195936223728687\\
%     0.66353688014358	0.195945814841501\\
%     0.657334459567079	0.202113180112648\\
%     0.657322925894599	0.202121409274658\\
%     0.657315615571911	0.202127797784709\\
%     0.644964499056869	0.214407130490598\\
%     0.644942071572253	0.214421990151588\\
%     0.644903492497836	0.214448794115373\\
%     0.644900257211855	0.214451133509684\\
%     0.632726979470539	0.226611153794098\\
%     0.632707043772138	0.226626177793001\\
%     0.62079887708702	0.238617045082528\\
%     0.620798692726749	0.238617318991704\\
%     0.62079744202981	0.23862020578714\\
%     0.620796613776281	0.238622305162833\\
%     0.620796613127003	0.238698581024328\\
%     0.627182390128794	0.244764831596363\\
%     0.627184227235154	0.244766140298287\\
%     0.627185507723524	0.24476661652334\\
%     0.627246159252149	0.244786493559205\\
%     0.627247176456229	0.244786560653538\\
%     0.627306431170221	0.244786560682137\\
%     0.633622222257638	0.25076319802072\\
%     0.633624023551726	0.250764462656374\\
%     0.633625324897583	0.250764949726386\\
%     0.63368594706984	0.250784793110358\\
%     0.633686949010365	0.250784861917955\\
%     0.633747884283359	0.250784861931508\\
%     0.640016794794101	0.256711344106143\\
%     0.640023133380059	0.256716993224181\\
%     0.64002490313744	0.256718221649633\\
%     0.64002618352412	0.256718697399941\\
%     0.640086771531152	0.256738505863442\\
%     0.640087745965358	0.256738574310104\\
%     0.640148155620248	0.256738574741256\\
%     0.646345428282387	0.262608433816724\\
%     0.64635543376309	0.262615432044753\\
%     0.646357148364722	0.262616614768162\\
%     0.646358394123032	0.262617074799791\\
%     0.646418940128146	0.262636846404216\\
%     0.646419891196807	0.262636914099411\\
%     0.646479484827897	0.262636914224098\\
%     0.652576930657083	0.26843987287982\\
%     0.652578566388982	0.268441000624498\\
%     0.65259209117621	0.268449285058194\\
%     0.652593288779584	0.268449725069702\\
%     0.652653791647519	0.268469459478368\\
%     0.652654703106785	0.268469523645587\\
%     0.652713211711481	0.268469523871771\\
%     0.658683986398192	0.274195820823239\\
%     0.658685544072294	0.274196904018821\\
%     0.658702407789692	0.274206405721996\\
%     0.658703540802485	0.274206820409852\\
%     0.658763999723167	0.274226517716027\\
%     0.658764863544979	0.274226576506899\\
%     0.658822028824597	0.274226576609268\\
%     0.664641019684632	0.279867131189098\\
%     0.664642452868507	0.279868142303528\\
%     0.664662436065198	0.279878779912947\\
%     0.664663488483906	0.279879164145033\\
%     0.664723902913058	0.279898824481846\\
%     0.664724711445348	0.279898876043114\\
%     0.664780302157446	0.27989887623345\\
%     0.670424357631466	0.285445327583835\\
%     0.67042564237868	0.285446258233783\\
%     0.670448487268818	0.285457938224587\\
%     0.670449451212817	0.28545828982434\\
%     0.670509813364794	0.285477910611764\\
%     0.67051055921005	0.285477953035495\\
%     0.670626948955799	0.285477953207408\\
%     0.670670486866872	0.285469786336812\\
%     0.670672629530435	0.285469102780838\\
%     0.679220508579289	0.282683518710208\\
%     0.679314851320257	0.282683518790911\\
%     0.679399697493276	0.282667895203643\\
%     0.679401894568748	0.282667184583716\\
%     0.688153665364304	0.27980755927217\\
%     0.688154762735915	0.279807128379604\\
%     0.688155585611582	0.279806786249568\\
%     0.688187484705939	0.279791210093089\\
%     0.696822640823779	0.276949078268566\\
%     0.696825138045149	0.276948237961901\\
%     0.696826270630816	0.276947787168879\\
%     0.696827122898735	0.276947430644314\\
%     0.696870046997409	0.27692641805082\\
%     0.705536014992842	0.274053693105908\\
%     0.705538562228156	0.274052806695822\\
%     0.70553972654516	0.274052337117467\\
%     0.705540605062875	0.274051967148384\\
%     0.705594720249169	0.274025405061001\\
%     0.714285385974093	0.271124202272044\\
%     0.714285648864237	0.271124111110953\\
%     0.714287976316523	0.271123272490377\\
%     0.714289168177176	0.271122785486522\\
%     0.714290069740296	0.271122403037877\\
%     0.714355512066171	0.271090189952076\\
%     0.723064644014422	0.268162695231715\\
%     0.723064911264075	0.268162601214095\\
%     0.723067270078815	0.268161725014255\\
%     0.723068485665425	0.268161221813472\\
%     0.723069454893933	0.268160806952252\\
%     0.723146290824543	0.268122871097577\\
%     0.731867553210058	0.265171338089144\\
%     0.731867823900519	0.265171241459275\\
%     0.731870207896722	0.265170330304668\\
%     0.731871490302436	0.265169793506984\\
%     0.731872431601106	0.265169387583116\\
%     0.731956425907686	0.265127786298866\\
%     0.731956894397962	0.26512753580302\\
%     0.731959738029583	0.2651259849099\\
%     0.740687773170278	0.26215236788843\\
%     0.740688097493327	0.262152250374825\\
%     0.740690500195774	0.262151307042314\\
%     0.740691754326798	0.262150774024416\\
%     0.740692704599766	0.262150360412319\\
%     0.74077650032124	0.262108719623584\\
%     0.740776976635116	0.26210846328026\\
%     0.740787769613323	0.262102375066911\\
%     0.749518935960028	0.259108068535451\\
%     0.749519210756008	0.259107967427502\\
%     0.749521625808358	0.25910699469428\\
%     0.749522890943015	0.259106449721889\\
%     0.749523851049239	0.259106027647681\\
%     0.749607434202828	0.259064347957902\\
%     0.749607916156128	0.259064086658726\\
%     0.749625009720595	0.259054005089834\\
%     0.758354451312375	0.256040838506321\\
%     0.758354727819958	0.256040735173008\\
%     0.758357151681134	0.256039734726618\\
%     0.758358420870266	0.256039180332334\\
%     0.758359387487122	0.256038750827901\\
%     0.758442744415381	0.255997032809947\\
%     0.758443363579512	0.2559966940023\\
%     0.758458337056098	0.25598729264269\\
%     0.75845889852553	0.255986809781151\\
%     0.758461366661165	0.255984498900094\\
%     0.767187850770245	0.25295307321581\\
%     0.767188127152519	0.252952968213128\\
%     0.767190550311893	0.252951944243625\\
%     0.767191822627055	0.252951380516029\\
%     0.767192792395953	0.252950944648118\\
%     0.76727604838422	0.252909117464792\\
%     0.767276537521055	0.252908847648509\\
%     0.767287637842349	0.252901176971174\\
%     0.767288214566633	0.252900688235734\\
%     0.767294438186275	0.252894868301465\\
%     0.776012595877101	0.249847234658454\\
%     0.776012872153881	0.249847127922682\\
%     0.776015287196982	0.249846083734498\\
%     0.776017536587823	0.249845067142751\\
%     0.776100537573538	0.249803207996969\\
%     0.776101028217172	0.249802934675817\\
%     0.77610824794249	0.249797018826866\\
%     0.776108838010187	0.249796525049377\\
%     0.776118838701825	0.249787178568933\\
%     0.784822155417783	0.246725825363037\\
%     0.784822429409664	0.246725717647106\\
%     0.784824837207924	0.246724653295749\\
%     0.784827219873028	0.246723561498051\\
%     0.784909812369713	0.24668173476887\\
%     0.784910302483788	0.2466814587929\\
%     0.784910904162321	0.24668096076462\\
%     0.784929784473575	0.246663314985274\\
%     0.793610027681886	0.243591382102506\\
%     0.793610453347036	0.243591207177426\\
%     0.793612835411248	0.243590130724751\\
%     0.793615053161393	0.243589098762332\\
%     0.793697368952946	0.243547235266584\\
%     0.79369785689146	0.243546957311321\\
%     0.793698467436882	0.243546456454803\\
%     0.793720411865415	0.243525933749706\\
%     0.802369745970806	0.240446474889975\\
%     0.802370173037474	0.240446301097517\\
%     0.802372529913694	0.240445212856588\\
%     0.802374724399679	0.240444175637302\\
%     0.802456751725905	0.24040227581744\\
%     0.802457236116139	0.240401996441782\\
%     0.802457853223661	0.240401493946309\\
%     0.802482829775864	0.240378106585866\\
%     0.811094930872149	0.237293689210913\\
%     0.811095358520008	0.237293516782426\\
%     0.811097684280042	0.237292419781926\\
%     0.811099849247789	0.237291379616748\\
%     0.811181574842764	0.237249444891425\\
%     0.811182054502497	0.237249164545722\\
%     0.811182675909705	0.237248661591919\\
%   };

% \addplot [gradient]
% table[row sep=crcr]{%
%     0.757973151498686	0.191391966139863\\
%     1	0\\
%   };
% \addplot[scaled gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.757973151498686	0.191391966139863	0.0726080545503942	-0.0574175898419589\\
%   };


% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.790051799352297	0.209912582113384	-0.00544370267017399	-0.00314292320201324\\
%     0.776493767472207	0.223470613993474	-0.00314292320201324	-0.005443702670174\\
%     0.757973151498686	0.228433198086906	1.73472347597681e-18	-0.00628584640402648\\
%     0.739452535525165	0.223470613993474	0.00314292320201324	-0.005443702670174\\
%     0.725894503645076	0.209912582113384	0.00544370267017399	-0.00314292320201324\\
%     0.720931919551644	0.191391966139863	0.00628584640402648	-8.67361737988404e-19\\
%     0.725894503645076	0.172871350166342	0.00544370267017399	0.00314292320201324\\
%     0.739452535525165	0.159313318286252	0.00314292320201324	0.005443702670174\\
%     0.757973151498686	0.15435073419282	-1.73472347597681e-18	0.00628584640402648\\
%     0.776493767472207	0.159313318286252	-0.00314292320201324	0.00544370267017399\\
%     0.790051799352297	0.172871350166342	-0.00544370267017399	0.00314292320201324\\
%     0.795014383445729	0.191391966139863	-0.00628584640402647	0\\
%     0.829531316649111	0.210565918703772	-0.0121433227634709	-0.0032537935279025\\
%     0.822130447205907	0.228433198086906	-0.010887405340348	-0.00628584640402648\\
%     0.738799198934777	0.262950131290287	0.00325379352790249	-0.0121433227634709\\
%     0.720931919551644	0.255549261847084	0.00628584640402648	-0.010887405340348\\
%     0.705588938912171	0.243776178726378	0.00888952923556839	-0.0088895292355684\\
%     0.693815855791465	0.228433198086906	0.010887405340348	-0.00628584640402648\\
%     0.686414986348262	0.210565918703772	0.0121433227634709	-0.0032537935279025\\
%     0.683890687604601	0.191391966139863	0.012571692808053	0\\
%     0.686414986348262	0.172218013575954	0.0121433227634709	0.0032537935279025\\
%     0.693815855791465	0.154350734192821	0.010887405340348	0.00628584640402648\\
%     0.777147104062595	0.119833800989439	-0.00325379352790249	0.0121433227634709\\
%     0.795014383445729	0.127234670432642	-0.00628584640402647	0.010887405340348\\
%     0.810357364085201	0.139007753553348	-0.00888952923556839	0.0088895292355684\\
%     0.822130447205907	0.15435073419282	-0.010887405340348	0.00628584640402649\\
%     0.829531316649111	0.172218013575954	-0.0121433227634709	0.00325379352790251\\
%     0.832055615392771	0.191391966139863	-0.012571692808053	6.07153216591882e-18\\
%     0.681179715885506	0.271711602743348	0.0130317410012733	-0.0136301324869147\\
%     0.668072193085461	0.256708835735512	0.0152560696946642	-0.0110841834433873\\
%     0.657854161059573	0.239606730795974	0.0169900557553327	-0.00818197962389301\\
%     0.650854035764577	0.220954963649147	0.0181779674445603	-0.0050168002471315\\
%     0.647296806987177	0.201353017437857	0.0187816243032384	-0.0016903767825902\\
%     0.827257642600481	0.104511962283068	-0.0117574833868827	0.0147434178378791\\
%     0.841657236033504	0.118279383276439	-0.0142010746996612	0.0124071053235537\\
%     0.853367154134083	0.134396702840275	-0.0161882317869095	0.00967201823552909\\
%     0.862011030499514	0.152345897062418	-0.017655085784805	0.00662606452325144\\
%     0.867311043831206	0.171550064071923	-0.0185544907989239	0.00336714364525244\\
%     0.648086320821412	0.290778737242348	0.0186476448853035	-0.016865799135286\\
%     0.635819827245083	0.275245476503281	0.0207292520696169	-0.0142298260310688\\
%     0.625733162633925	0.258215847885251	0.0224409452596629	-0.0113399213442164\\
%     0.618006323756882	0.239993745514388	0.0237521792499144	-0.00824765549232861\\
%     0.8742528957467	0.0995667685953418	-0.0197325135753443	0.0155826104436663\\
%     0.885454489358593	0.115884653090582	-0.0216334086920442	0.0128134877610738\\
%     0.894381175476286	0.133549967375988	-0.0231482551181297	0.00981570808582784\\
%     0.603638280691513	0.293773943346785	0.0261904165084502	-0.0173740815149813\\
%     0.593630081344386	0.276789137615996	0.0278887942504989	-0.0144917832107941\\
%     0.906640291334643	0.0809410578735143	-0.0252286103137928	0.0187433680807401\\
%     0.917538274317832	0.097369132830203	-0.027077983122018	0.0159555462275356\\
%     0.926628320700493	0.114862524057908	-0.0286205515616576	0.0129869416600604\\
%     0.567185146227892	0.305382492739039	0.032376463573819	-0.0193440364710582\\
%     0.94876115676948	0.0774014395406867	-0.032376463573819	0.0193440364710582\\
%   };

%   \addplot[point]
%   table[row sep=crcr] {%
%       x	y	u	v\\
%       0.790051799352297	0.209912582113384	\\
%       0.776493767472207	0.223470613993474	\\
%       0.757973151498686	0.228433198086906	\\
%       0.739452535525165	0.223470613993474	\\
%       0.725894503645076	0.209912582113384	\\
%       0.720931919551644	0.191391966139863	\\
%       0.725894503645076	0.172871350166342	\\
%       0.739452535525165	0.159313318286252	\\
%       0.757973151498686	0.15435073419282	\\
%       0.776493767472207	0.159313318286252	\\
%       0.790051799352297	0.172871350166342	\\
%       0.795014383445729	0.191391966139863	\\
%       0.829531316649111	0.210565918703772	\\
%       0.822130447205907	0.228433198086906	\\
%       0.738799198934777	0.262950131290287	\\
%       0.720931919551644	0.255549261847084	\\
%       0.705588938912171	0.243776178726378	\\
%       0.693815855791465	0.228433198086906	\\
%       0.686414986348262	0.210565918703772	\\
%       0.683890687604601	0.191391966139863	\\
%       0.686414986348262	0.172218013575954	\\
%       0.693815855791465	0.154350734192821	\\
%       0.777147104062595	0.119833800989439	\\
%       0.795014383445729	0.127234670432642	\\
%       0.810357364085201	0.139007753553348	\\
%       0.822130447205907	0.15435073419282	\\
%       0.829531316649111	0.172218013575954	\\
%       0.832055615392771	0.191391966139863	\\
%       0.681179715885506	0.271711602743348	\\
%       0.668072193085461	0.256708835735512	\\
%       0.657854161059573	0.239606730795974	\\
%       0.650854035764577	0.220954963649147	\\
%       0.647296806987177	0.201353017437857	\\
%       0.827257642600481	0.104511962283068	\\
%       0.841657236033504	0.118279383276439	\\
%       0.853367154134083	0.134396702840275	\\
%       0.862011030499514	0.152345897062418	\\
%       0.867311043831206	0.171550064071923	\\
%       0.648086320821412	0.290778737242348	\\
%       0.635819827245083	0.275245476503281	\\
%       0.625733162633925	0.258215847885251	\\
%       0.618006323756882	0.239993745514388	\\
%       0.8742528957467	0.0995667685953418	\\
%       0.885454489358593	0.115884653090582	\\
%       0.894381175476286	0.133549967375988	\\
%       0.603638280691513	0.293773943346785	\\
%       0.593630081344386	0.276789137615996	\\
%       0.906640291334643	0.0809410578735143\\
%       0.917538274317832	0.097369132830203	\\
%       0.926628320700493	0.114862524057908	\\
%       0.567185146227892	0.305382492739039	\\
%       0.94876115676948	0.0774014395406867\\
%     };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.793933534863976	0.217518713978123	-0.0101707131297762	-0.00738945562892488\\
%     0.771708795695751	0.233665932157665	-0.00388486672574966	-0.0119563903659597\\
%     0.744237507301622	0.233665932157665	0.00388486672574966	-0.0119563903659597\\
%     0.722012768133396	0.217518713978123	0.0101707131297762	-0.00738945562892488\\
%     0.713523673162235	0.191391966139863	0.012571692808053	-3.46944695195361e-18\\
%     0.722012768133396	0.165265218301603	0.0101707131297762	0.00738945562892488\\
%     0.744237507301622	0.149118000122061	0.00388486672574969	0.0119563903659597\\
%     0.771708795695751	0.149118000122061	-0.00388486672574965	0.0119563903659597\\
%     0.793933534863976	0.165265218301603	-0.0101707131297762	0.00738945562892488\\
%     0.802422629835137	0.191391966139863	-0.012571692808053	1.73472347597681e-18\\
%     0.697763526407374	0.256797054198012	0.0170291517260683	-0.018498589993044\\
%     0.679788852595226	0.233703192812047	0.022112947665828	-0.0119669288361115\\
%     0.67028666072366	0.206024253489824	0.0248004626082595	-0.00413846525375347\\
%     0.67028666072366	0.176759678789902	0.0248004626082595	0.00413846525375345\\
%     0.806596272109935	0.116968739660796	-0.013752128451691	0.0210491995878321\\
%     0.828126919452348	0.136789096806519	-0.0198416641330438	0.0154433870854708\\
%     0.842055317489115	0.162526522095322	-0.0237810476304407	0.00816404396355827\\
%     0.846872108171588	0.191391966139863	-0.0251433856161059	6.93889390390723e-18\\
%     0.653717146870532	0.274533355462017	0.0294868356757582	-0.0235149667737654\\
%     0.63783036297175	0.249249683727196	0.0339801115106654	-0.016363959247786\\
%     0.627968040162304	0.221064784439757	0.036769482665839	-0.00839239447517947\\
%     0.862229156126841	0.108250576817709	-0.0294868356757581	0.0235149667737654\\
%     0.878115940025623	0.13353424855253	-0.0339801115106654	0.016363959247786\\
%     0.887978262835069	0.161719147839969	-0.036769482665839	0.00839239447517949\\
%     0.617665615591362	0.300597704806552	0.0396833282660876	-0.0308867741709416\\
%     0.601604553691765	0.27601441948423	0.0442258953316559	-0.0239338576722229\\
%     0.89828068740601	0.0821862274731741	-0.0396833282660876	0.0308867741709416\\
%     0.914341749305607	0.106769512795496	-0.0442258953316559	0.023933857672223\\
%     0.574743165118281	0.317172231684989	0.0518231301740423	-0.0355745650776721\\
%     0.949195158288546	0.0781309965659411	-0.0540835217301105	0.0320337194026846\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.793933534863976	0.217518713978123	\\
%     0.771708795695751	0.233665932157665	\\
%     0.744237507301622	0.233665932157665	\\
%     0.722012768133396	0.217518713978123	\\
%     0.713523673162235	0.191391966139863	\\
%     0.722012768133396	0.165265218301603	\\
%     0.744237507301622	0.149118000122061	\\
%     0.771708795695751	0.149118000122061	\\
%     0.793933534863976	0.165265218301603	\\
%     0.802422629835137	0.191391966139863	\\
%     0.697763526407374	0.256797054198012	\\
%     0.679788852595226	0.233703192812047	\\
%     0.67028666072366	0.206024253489824	\\
%     0.67028666072366	0.176759678789902	\\
%     0.806596272109935	0.116968739660796	\\
%     0.828126919452348	0.136789096806519	\\
%     0.842055317489115	0.162526522095322	\\
%     0.846872108171588	0.191391966139863	\\
%     0.653717146870532	0.274533355462017	\\
%     0.63783036297175	0.249249683727196	\\
%     0.627968040162304	0.221064784439757	\\
%     0.862229156126841	0.108250576817709	\\
%     0.878115940025623	0.13353424855253	\\
%     0.887978262835069	0.161719147839969	\\
%     0.617665615591362	0.300597704806552	\\
%     0.601604553691765	0.27601441948423	\\
%     0.89828068740601	0.0821862274731741\\
%     0.914341749305607	0.106769512795496	\\
%     0.574743165118281	0.317172231684989	\\
%     0.949195158288546	0.0781309965659411\\
%   };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.585114069079154	0.297542333879561	0.101942004435851	-0.0754311620767221\\
%     0.634502378341878	0.236884980885448	0.0935608758971491	-0.065137692228286\\
%     0.634502378341878	0.267213657382505	0.0935608758971491	-0.0702844271525041\\
%     0.634502378341878	0.297542333879561	0.0935608758971491	-0.0754311620767221\\
%     0.683890687604601	0.176227627891335	0.0851797473584471	-0.0548442223798499\\
%     0.683890687604601	0.206556304388391	0.0851797473584471	-0.0599909573040679\\
%     0.683890687604601	0.236884980885448	0.0851797473584471	-0.065137692228286\\
%     0.683890687604601	0.267213657382505	0.0851797473584471	-0.0702844271525041\\
%     0.733278996867324	0.145898951394278	0.0767986188197451	-0.0496974874556318\\
%     0.733278996867324	0.176227627891335	0.0767986188197451	-0.0548442223798499\\
%     0.733278996867324	0.206556304388391	0.0767986188197451	-0.0599909573040679\\
%     0.733278996867324	0.236884980885448	0.0767986188197451	-0.065137692228286\\
%     0.782667306130048	0.145898951394278	0.0684174902810432	-0.0496974874556318\\
%     0.782667306130048	0.176227627891335	0.0684174902810432	-0.0548442223798499\\
%     0.782667306130048	0.206556304388391	0.0684174902810432	-0.0599909573040679\\
%     0.782667306130048	0.236884980885448	0.0684174902810432	-0.065137692228286\\
%     0.832055615392771	0.115570274897222	0.0600363617423412	-0.0445507525314138\\
%     0.832055615392771	0.145898951394278	0.0600363617423412	-0.0496974874556318\\
%     0.832055615392771	0.176227627891335	0.0600363617423412	-0.0548442223798499\\
%     0.832055615392771	0.206556304388391	0.0600363617423412	-0.0599909573040679\\
%     0.881443924655495	0.0852415984001649	0.0516552332036392	-0.0394040176071957\\
%     0.881443924655495	0.115570274897222	0.0516552332036392	-0.0445507525314138\\
%     0.881443924655495	0.145898951394278	0.0516552332036392	-0.0496974874556318\\
%     0.930832233918218	0.0852415984001649	0.0432741046649373	-0.0394040176071957\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.585114069079154	0.297542333879561	0.101942004435851	-0.0754311620767221\\
%     0.634502378341878	0.236884980885448	0.0935608758971491	-0.065137692228286\\
%     0.634502378341878	0.267213657382505	0.0935608758971491	-0.0702844271525041\\
%     0.634502378341878	0.297542333879561	0.0935608758971491	-0.0754311620767221\\
%     0.683890687604601	0.176227627891335	0.0851797473584471	-0.0548442223798499\\
%     0.683890687604601	0.206556304388391	0.0851797473584471	-0.0599909573040679\\
%     0.683890687604601	0.236884980885448	0.0851797473584471	-0.065137692228286\\
%     0.683890687604601	0.267213657382505	0.0851797473584471	-0.0702844271525041\\
%     0.733278996867324	0.145898951394278	0.0767986188197451	-0.0496974874556318\\
%     0.733278996867324	0.176227627891335	0.0767986188197451	-0.0548442223798499\\
%     0.733278996867324	0.206556304388391	0.0767986188197451	-0.0599909573040679\\
%     0.733278996867324	0.236884980885448	0.0767986188197451	-0.065137692228286\\
%     0.782667306130048	0.145898951394278	0.0684174902810432	-0.0496974874556318\\
%     0.782667306130048	0.176227627891335	0.0684174902810432	-0.0548442223798499\\
%     0.782667306130048	0.206556304388391	0.0684174902810432	-0.0599909573040679\\
%     0.782667306130048	0.236884980885448	0.0684174902810432	-0.065137692228286\\
%     0.832055615392771	0.115570274897222	0.0600363617423412	-0.0445507525314138\\
%     0.832055615392771	0.145898951394278	0.0600363617423412	-0.0496974874556318\\
%     0.832055615392771	0.176227627891335	0.0600363617423412	-0.0548442223798499\\
%     0.832055615392771	0.206556304388391	0.0600363617423412	-0.0599909573040679\\
%     0.881443924655495	0.0852415984001649	0.0516552332036392	-0.0394040176071957\\
%     0.881443924655495	0.115570274897222	0.0516552332036392	-0.0445507525314138\\
%     0.881443924655495	0.145898951394278	0.0516552332036392	-0.0496974874556318\\
%     0.930832233918218	0.0852415984001649	0.0432741046649373	-0.0394040176071957\\
%   };

\addplot [zono set]
table[row sep=crcr]{%
    0.374901664018948	0.0357257598164306\\
    0.373101760904876	0.0357257598164306\\
    0.372128989623382	0.0385646452062627\\
    0.372128989623382	0.0467967496177907\\
    0.454616900078546	0.299522014555724\\
    0.469116936329095	0.327732785060461\\
    0.642314403701326	0.480220543180942\\
    0.644114306815398	0.480220543180942\\
    0.645087078096892	0.47738165779111\\
    0.645087078096892	0.469149553379582\\
    0.562599167641728	0.216424288441648\\
    0.548099131391178	0.188213517936911\\
    0.374901664018948	0.0357257598164306\\
  };

\addplot [output set]
table[row sep=crcr]{%
    0.462706310789087	0.311094930872149\\
    0.462706483217574	0.311095358520008\\
    0.462707580218074	0.311097684280042\\
    0.462708620383252	0.311099849247789\\
    0.462750555108575	0.311181574842764\\
    0.462750835454278	0.311182054502497\\
    0.462751338408081	0.311182675909705\\
    0.468639982642243	0.317459982724921\\
    0.468675208901435	0.317558254451922\\
    0.468675317405901	0.317558509740666\\
    0.468676408066857	0.31756083307765\\
    0.46867744791353	0.317562956083554\\
    0.468719447752055	0.31764445535936\\
    0.468719728484621	0.317644923924562\\
    0.468720234549056	0.317645527558703\\
    0.474624699854707	0.323871060225668\\
    0.474657312237619	0.323961997405384\\
    0.474657420110084	0.323962246129172\\
    0.47465849858266	0.323964557236962\\
    0.474659083239341	0.323965737061749\\
    0.474659533218373	0.323966628271241\\
    0.474701595117764	0.324047896540089\\
    0.474701875531217	0.324048352847856\\
    0.474702381885672	0.324048934396354\\
    0.480615671475901	0.330211151921592\\
    0.480637716604499	0.330272619637397\\
    0.480645993562935	0.330295023120071\\
    0.480646100270987	0.330295264089661\\
    0.480647160559838	0.33029755338351\\
    0.480647739402406	0.330298701911055\\
    0.48069030630181	0.330380596956196\\
    0.480690585138779	0.330381038984614\\
    0.480691094291755	0.330381601197036\\
    0.486605888948198	0.336468917897633\\
    0.486623990624963	0.336519409099176\\
    0.486634564508517	0.336546331068989\\
    0.486635706267656	0.336548822835456\\
    0.486636276150721	0.336549934268253\\
    0.486678453002585	0.336630729569356\\
    0.486678892915916	0.336631557764386\\
    0.486679168780487	0.336631983337037\\
    0.48667967616803	0.336632520722823\\
    0.492589351061572	0.342634378108515\\
    0.492603540880049	0.342673990581695\\
    0.492616370090275	0.34270527278996\\
    0.492617480395256	0.34270771681587\\
    0.492660267978715	0.342789340735973\\
    0.492660699802337	0.342790131836787\\
    0.492660979670402	0.342790549889433\\
    0.498559455788582	0.348697251939865\\
    0.498569788402033	0.348726134032924\\
    0.49858482002159	0.348761599425512\\
    0.498585792454448	0.34876377520413\\
    0.498628172006975	0.348844299338274\\
    0.498628715052567	0.348845321502285\\
    0.498629136567982	0.348846071737691\\
    0.498629413907079	0.348846473778243\\
    0.504509707200435	0.354647730624579\\
    0.504516249954735	0.354666051957107\\
    0.504533420204892	0.354705506951503\\
    0.504534351913841	0.354707629104282\\
    0.504576774521718	0.354787897779482\\
    0.504577300115739	0.354788869130908\\
    0.50457770923214	0.354789575186824\\
    0.504577981124212	0.3547899573204\\
    0.510433722829365	0.360476452350928\\
    0.510436571383929	0.360484447447284\\
    0.510437457133367	0.360486509595291\\
    0.510456689610641	0.360529740114759\\
    0.510499151517812	0.360609752080711\\
    0.510499656809883	0.360610668487384\\
    0.510500051440564	0.360611327264745\\
    0.510500316754503	0.360611688036787\\
    0.516325518982022	0.366174824614593\\
    0.516346598138266	0.366221319433005\\
    0.5163890960316	0.366301075138187\\
    0.516389578240151	0.36630193281112\\
    0.516389956354423	0.366302541502973\\
    0.516390213588041	0.366302879046892\\
    0.52225783297013	0.37180849566682\\
    0.522258276722683	0.371808840278994\\
    0.522259239479808	0.371809201983551\\
    0.522289174655365	0.371809201984279\\
    0.522293358324966	0.371816997523862\\
    0.522295159182675	0.37182008983073\\
    0.522295868511957	0.371821170870802\\
    0.522297715495789	0.371823467803402\\
    0.533830129872985	0.382432742761777\\
    0.533860284738328	0.382488502162285\\
    0.533861913044265	0.38249117669066\\
    0.533862570771231	0.382492076930617\\
    0.533864176867906	0.382493868151161\\
    0.545189626724303	0.392489844652492\\
    0.545206704882335	0.392521196272776\\
    0.54520803120127	0.392523247131689\\
    0.545208590467239	0.392523910891975\\
    0.545209948966286	0.392525198677595\\
    0.556330314894053	0.401898100988724\\
    0.556348536550895	0.401898759298475\\
    0.556424808786123	0.401898759298475\\
    0.556426357232167	0.401898699901242\\
    0.562213782230594	0.395960752882433\\
    0.562214842756841	0.395959199862269\\
    0.562215253485607	0.395958253054251\\
    0.562235447995257	0.395902644253064\\
    0.562239808291058	0.395877810387913\\
    0.562239894807576	0.395877165800984\\
    0.562239928564557	0.395876638282816\\
    0.562239928568181	0.395794363467382\\
    0.567995346108414	0.389734797600304\\
    0.567996436932385	0.389733120399359\\
    0.567996868089538	0.389732099518592\\
    0.568017073117404	0.389676280382257\\
    0.568017184458625	0.389675549035382\\
    0.568020269674271	0.389653710527897\\
    0.568020299224653	0.389653195465007\\
    0.568020299228023	0.389567563959952\\
    0.57379240969444	0.383350262400997\\
    0.573793521514344	0.383348478416402\\
    0.573793968556342	0.383347393724165\\
    0.573814182774664	0.383291362757953\\
    0.573814305161397	0.38329059401966\\
    0.573816072846605	0.383271914063908\\
    0.573816098081002	0.383271412825813\\
    0.573816096640024	0.383182534861202\\
    0.579594205352596	0.376833434714632\\
    0.579595328082762	0.376831562701882\\
    0.579595786470292	0.376830424945874\\
    0.579616011698097	0.376774172298559\\
    0.579616138753633	0.376773398290767\\
    0.579616570385239	0.376757549730088\\
    0.579616569151568	0.376665560901492\\
    0.585389726062804	0.370211826603236\\
    0.58539084982224	0.370209885502459\\
    0.58539131485862	0.370208706263114\\
    0.585411546266296	0.370152243844057\\
    0.585411682361769	0.370151444853319\\
    0.585411699933438	0.370150965174255\\
    0.585411698781003	0.370043048710342\\
    0.591167837523968	0.363513899952859\\
    0.591168951855111	0.363511910210758\\
    0.591169420272442	0.363510698286074\\
    0.591189655279601	0.363454031051703\\
    0.591189799096588	0.363453212105641\\
    0.591189810277978	0.363452916203735\\
    0.591189812129623	0.363344056674442\\
    0.596917388134882	0.356768780412947\\
    0.596918483930952	0.356766761193749\\
    0.59691894848104	0.356765535182275\\
    0.596939187085802	0.356708662489153\\
    0.596939336955261	0.356707831351243\\
    0.596939345870429	0.356598200268752\\
    0.602627321211473	0.350005956329902\\
    0.602628386786034	0.350003931377592\\
    0.602628845477825	0.350002697864627\\
    0.602649085023439	0.349945627195736\\
    0.60264923881376	0.3499447932233\\
    0.602649243900456	0.349827973267953\\
    0.602649240368534	0.349827596621902\\
    0.602649118893779	0.349826337687248\\
    0.600289281512316	0.342560122110169\\
    0.600289281512316	0.342487942446113\\
    0.600289276675748	0.34248757252942\\
    0.600289083666453	0.342486197794505\\
    0.597878423504079	0.335094160893082\\
    0.597878423504782	0.335027775632233\\
    0.597878417316344	0.335027413018241\\
    0.597878155522882	0.335025927075991\\
    0.595417312252756	0.327509071007482\\
    0.595417312252757	0.327448583069298\\
    0.595417304666066	0.327448228337413\\
    0.595416976637887	0.327446634379667\\
    0.592906747255519	0.319806355145632\\
    0.59290674725634	0.31975184528848\\
    0.59290673822577	0.319751499015792\\
    0.592906347006745	0.319749801876792\\
    0.590347679070761	0.311987880126912\\
    0.590347678005975	0.311939305928025\\
    0.590347216739696	0.311937274428474\\
    0.587741203298049	0.304055871538362\\
    0.587741202069695	0.304013379758001\\
    0.587740681792882	0.304011260786367\\
    0.585088554143473	0.296012906890057\\
    0.585088552742966	0.295976523372227\\
    0.585087976286163	0.295974321629298\\
    0.582391098513724	0.287861910084375\\
    0.582391096936708	0.287831646083345\\
    0.582390467158411	0.287829366333276\\
    0.579650329697154	0.279606143507815\\
    0.57965032793725	0.279581997276466\\
    0.579649647750528	0.279579644447913\\
    0.576867861076244	0.271249199554355\\
    0.57686785912815	0.271231157788647\\
    0.576867131476758	0.271228736903404\\
    0.574045419807854	0.262794991042295\\
    0.57404541766693	0.262783030338457\\
    0.574038339890422	0.262760653971682\\
    0.574037586453373	0.262758363215338\\
    0.571184840455114	0.254246620733065\\
    0.571184838116703	0.254241828980823\\
    0.571178651616919	0.254219858627733\\
    0.568284895333624	0.245599131448445\\
    0.56828278720926	0.24559056063938\\
    0.565317535007587	0.236768998378965\\
    0.565316704725771	0.236766578906435\\
    0.565293479611364	0.236701370845165\\
    0.562359770776996	0.227984256067875\\
    0.562328853510672	0.227894483042874\\
    0.562327981886057	0.227891986139071\\
    0.56232462795012	0.227883295206566\\
    0.562322447298531	0.227878676094299\\
    0.562319341823234	0.227872556916825\\
    0.559344640019977	0.219043038238031\\
    0.559343738429648	0.219040491522048\\
    0.559340678110214	0.219032523992162\\
    0.559340579859038	0.219032280092982\\
    0.559338440671314	0.219027740419463\\
    0.55929588407576	0.218943670629033\\
    0.559295051399357	0.218942062927609\\
    0.559273058278031	0.218903121508966\\
    0.559270917095612	0.218899786073934\\
    0.547259767058284	0.207075689691215\\
    0.547252160038084	0.207053085344822\\
    0.547249980715669	0.20704686180486\\
    0.547249030382068	0.207044198179331\\
    0.547248909078283	0.207043890000784\\
    0.547246676618783	0.207039068468032\\
    0.547203297367432	0.206953017086885\\
    0.547187869536788	0.206924426719329\\
    0.547185623627792	0.206920844834919\\
    0.535043308645454	0.194845603138755\\
    0.535016716759987	0.194766354771888\\
    0.535015740215925	0.194763601386182\\
    0.535015594189164	0.194763216851936\\
    0.535015017941044	0.194761953385266\\
    0.535012728344109	0.194756997923211\\
    0.535012275839228	0.194756082324745\\
    0.534969845572345	0.194671666087309\\
    0.534969556269123	0.194671198255923\\
    0.528849850457694	0.188566690322968\\
    0.528809501555515	0.188486239706156\\
    0.52880920956147	0.188485762906789\\
    0.522666936046404	0.182339696781435\\
    0.522631970121847	0.182269826430149\\
    0.522631676767795	0.182269343064962\\
    0.516473738778316	0.176092967208854\\
    0.51644427232681	0.176033956971195\\
    0.516443931181521	0.176033382110375\\
    0.510277298247094	0.169838151244095\\
    0.510253329144459	0.169790044817458\\
    0.510252986133361	0.169789474771954\\
    0.504084660715717	0.163586991232546\\
    0.504066206313455	0.163549871794633\\
    0.504065917276468	0.163549384538739\\
    0.504063776271313	0.163547029417886\\
    0.504054185158499	0.16353688014358\\
    0.497886819887344	0.157334459567065\\
    0.497878590725342	0.157322925894599\\
    0.497872202215291	0.157315615571911\\
    0.485592869509404	0.144964499056865\\
    0.485578009848412	0.144942071572253\\
    0.485551205884628	0.144903492497836\\
    0.485548866490316	0.144900257211855\\
    0.473388846205904	0.132726979470545\\
    0.473373822206999	0.132707043772138\\
    0.461382954917472	0.12079887708702\\
    0.461382681008296	0.120798692726749\\
    0.46137979421286	0.12079744202981\\
    0.461377691228075	0.120796613128496\\
    0.461301418412146	0.120796613145114\\
    0.455235168403637	0.127182390128794\\
    0.455233859701713	0.127184227235154\\
    0.45523338347666	0.127185507723524\\
    0.455213506440795	0.127246159252149\\
    0.455213439346462	0.127247176456229\\
    0.455213439317863	0.127306431170221\\
    0.44923680197928	0.133622222257638\\
    0.449235537343626	0.133624023551726\\
    0.449235050273614	0.133625324897583\\
    0.449215206889642	0.13368594706984\\
    0.449215138082045	0.133686949010365\\
    0.449215138068494	0.133747884283355\\
    0.443288655893857	0.140016794794101\\
    0.443283006775819	0.140023133380059\\
    0.443281778350367	0.14002490313744\\
    0.443281302600058	0.14002618352412\\
    0.443261494136558	0.140086771531152\\
    0.443261425689895	0.140087745965358\\
    0.443261425258743	0.140148155620248\\
    0.437391566183276	0.146345428282387\\
    0.437384567955247	0.14635543376309\\
    0.437383385231838	0.146357148364722\\
    0.437382925200209	0.146358394123032\\
    0.437363153595784	0.146418940128146\\
    0.437363085900589	0.146419891196807\\
    0.437363085775904	0.146479484827897\\
    0.43156012712018	0.152576930657083\\
    0.431558999375502	0.152578566388982\\
    0.431550714941806	0.15259209117621\\
    0.431550274930298	0.152593288779584\\
    0.431530540521632	0.152653791647519\\
    0.431530476354413	0.152654703106785\\
    0.431530476128229	0.152713211711481\\
    0.425804179176761	0.158683986398192\\
    0.425803095981179	0.158685544072294\\
    0.425793594278004	0.158702407789692\\
    0.425793179590148	0.158703540802485\\
    0.425773482283973	0.158763999723167\\
    0.425773423493101	0.158764863544979\\
    0.425773423390734	0.158822028824602\\
    0.420132868810902	0.164641019684632\\
    0.420131857696472	0.164642452868507\\
    0.420121220087053	0.164662436065198\\
    0.420120835854967	0.164663488483906\\
    0.420101175518154	0.164723902913058\\
    0.420101123956886	0.164724711445348\\
    0.42010112376655	0.164780302157446\\
    0.414554672416165	0.170424357631466\\
    0.414553741766217	0.17042564237868\\
    0.414542061775413	0.170448487268818\\
    0.41454171017566	0.170449451212817\\
    0.414522089388236	0.170509813364794\\
    0.414522046964505	0.17051055921005\\
    0.414522046792592	0.170626948955799\\
    0.414530213663188	0.170670486866872\\
    0.414530897219162	0.170672629530435\\
    0.417316481289794	0.179220508579293\\
    0.417316481209089	0.179314851320257\\
    0.417332104796357	0.179399697493276\\
    0.417332815416284	0.179401894568748\\
    0.42019244072783	0.188153665364304\\
    0.420192871620396	0.188154762735915\\
    0.420193213750432	0.188155585611582\\
    0.420208789906902	0.188187484705923\\
    0.423050921731434	0.196822640823779\\
    0.423051762038099	0.196825138045149\\
    0.423052212831121	0.196826270630817\\
    0.423052569355686	0.196827122898735\\
    0.423073581949191	0.196870046997433\\
    0.425946306894092	0.205536014992841\\
    0.425947193304178	0.205538562228156\\
    0.425947662882533	0.20553972654516\\
    0.425948032851616	0.205540605062875\\
    0.425974594939011	0.205594720249193\\
    0.428875797727956	0.214285385974093\\
    0.428875888889047	0.214285648864237\\
    0.428876727509623	0.214287976316523\\
    0.428877214513478	0.214289168177176\\
    0.428877596962123	0.214290069740296\\
    0.428909810047906	0.214355512066134\\
    0.431837304768285	0.223064644014422\\
    0.431837398785905	0.223064911264075\\
    0.431838274985746	0.223067270078815\\
    0.431838778186528	0.223068485665425\\
    0.431839193047748	0.223069454893933\\
    0.431877128902425	0.223146290824542\\
    0.434828661910857	0.231867553210058\\
    0.434828758540725	0.231867823900519\\
    0.434829669695333	0.231870207896722\\
    0.434830206493016	0.231871490302436\\
    0.434830612416884	0.231872431601106\\
    0.434872213701134	0.231956425907686\\
    0.43487246419698	0.231956894397962\\
    0.434874015090112	0.231959738029602\\
    0.43784763211157	0.240687773170278\\
    0.437847749625175	0.240688097493327\\
    0.437848692957687	0.240690500195774\\
    0.437849225975584	0.240691754326798\\
    0.437849639587681	0.240692704599766\\
    0.437891280376416	0.24077650032124\\
    0.43789153671974	0.240776976635116\\
    0.437897624933071	0.240787769613302\\
    0.440891931464549	0.249518935960028\\
    0.440892032572498	0.249519210756008\\
    0.44089300530572	0.249521625808358\\
    0.440893550278111	0.249522890943015\\
    0.440893972352319	0.249523851049239\\
    0.440935652042098	0.249607434202828\\
    0.440935913341274	0.249607916156128\\
    0.440945994910165	0.249625009720611\\
    0.443959161493679	0.258354451312375\\
    0.443959264826992	0.258354727819958\\
    0.443960265273382	0.258357151681134\\
    0.443960819667666	0.258358420870266\\
    0.4439612491721	0.258359387487123\\
    0.444002967190053	0.258442744415381\\
    0.4440033059977	0.258443363579512\\
    0.44401270735731	0.258458337056098\\
    0.444013190218849	0.25845889852553\\
    0.444015501099924	0.258461366661185\\
    0.44704692678419	0.267187850770246\\
    0.447047031786872	0.267188127152519\\
    0.447048055756375	0.267190550311893\\
    0.447048619483971	0.267191822627055\\
    0.447049055351882	0.267192792395953\\
    0.447090882535208	0.26727604838422\\
    0.447091152351491	0.267276537521055\\
    0.447098823028826	0.267287637842349\\
    0.447099311764266	0.267288214566633\\
    0.447105131698534	0.267294438186275\\
    0.450152765341546	0.276012595877101\\
    0.450152872077318	0.276012872153881\\
    0.450153916265502	0.276015287196983\\
    0.450154932857249	0.276017536587823\\
    0.450196792003031	0.276100537573538\\
    0.450197065324183	0.276101028217172\\
    0.450202981173134	0.276108247942491\\
    0.450203474950623	0.276108838010188\\
    0.450212821431065	0.276118838701835\\
    0.453274174636963	0.284822155417783\\
    0.453274282352894	0.284822429409664\\
    0.453275346704251	0.284824837207924\\
    0.453276438501948	0.284827219873027\\
    0.45331826523113	0.284909812369713\\
    0.453318541207099	0.284910302483788\\
    0.45331903923538	0.284910904162321\\
    0.453336685014726	0.284929784473574\\
    0.456408617897494	0.293610027681886\\
    0.456408792822574	0.293610453347036\\
    0.456409869275249	0.293612835411248\\
    0.456410901237668	0.293615053161393\\
    0.456452764733416	0.293697368952946\\
    0.456453042688679	0.29369785689146\\
    0.456453543545197	0.293698467436882\\
    0.456474066250294	0.293720411865415\\
    0.459553525110025	0.302369745970806\\
    0.459553698902483	0.302370173037474\\
    0.459554787143412	0.302372529913694\\
    0.459555824362698	0.302374724399679\\
    0.45959772418256	0.302456751725905\\
    0.459598003558218	0.302457236116139\\
    0.459598506053691	0.302457853223661\\
    0.459621893414135	0.302482829775865\\
    0.462706310789087	0.311094930872149\\
  };

\addplot[point]
table[row sep=crcr]{%
    x	y\\
    0.508608033860137	0.257973151498686\\
  };

\addplot [gradient]
table[row sep=crcr]{%
    0.508608033860137	0.257973151498686\\
    1	0\\
  };

\addplot[scaled gradient]
table[row sep=crcr] {%
    x	y	u	v\\
    0.417622004368967	0.109808223710516	0.129863448347287	-0.026614727067072\\
    0.417622004368967	0.183890687604601	0.129863448347287	-0.0423293430771382\\
    0.463115019114552	0.183890687604601	0.120213320364378	-0.0423293430771382\\
    0.463115019114552	0.257973151498686	0.120213320364378	-0.0580439590872044\\
    0.508608033860137	0.183890687604601	0.110563192381469	-0.0423293430771382\\
    0.508608033860137	0.257973151498686	0.110563192381469	-0.0580439590872044\\
    0.508608033860137	0.332055615392771	0.110563192381469	-0.0737585750972706\\
    0.554101048605722	0.257973151498686	0.10091306439856	-0.0580439590872044\\
    0.554101048605722	0.332055615392771	0.10091306439856	-0.0737585750972706\\
    0.599594063351307	0.332055615392771	0.0912629364156515	-0.0737585750972706\\
    0.599594063351307	0.406138079286857	0.0912629364156515	-0.0894731911073368\\
  };

\addplot[point]
table[row sep=crcr] {%
    x	y	u	v\\
    0.417622004368967	0.109808223710516	\\
    0.417622004368967	0.183890687604601	\\
    0.463115019114552	0.183890687604601	\\
    0.463115019114552	0.257973151498686	\\
    0.508608033860137	0.183890687604601	\\
    0.508608033860137	0.257973151498686	\\
    0.508608033860137	0.332055615392771	\\
    0.554101048605722	0.257973151498686	\\
    0.554101048605722	0.332055615392771	\\
    0.599594063351307	0.332055615392771	\\
    0.599594063351307	0.406138079286857	\\
  };

==> figures/gradient-comp/gradient-comparison_14-robustness.tikz <==
\addplot[target]
table[row sep=crcr]{%
    x	y\\
    1	0\\
  };


% \addplot[point]
% table[row sep=crcr]{%
%     x	y\\
%     0.757973151498686	0.191391966139863\\
%   };


% \addplot [zono set]
% table[row sep=crcr]{%
%     0.97738165779111	0.0549129219031083\\
%     0.969149553379582	0.0549129219031083\\
%     0.716424288441649	0.137400832358272\\
%     0.688213517936911	0.151900868608821\\
%     0.535725759816431	0.325098335981052\\
%     0.535725759816431	0.326898239095124\\
%     0.538564645206263	0.327871010376618\\
%     0.546796749617791	0.327871010376618\\
%     0.799522014555724	0.245383099921454\\
%     0.827732785060461	0.230883063670905\\
%     0.980220543180942	0.0576855962986742\\
%     0.980220543180942	0.0558856931846019\\
%     0.97738165779111	0.0549129219031083\\
%   };

% \addplot [output set]
% table[row sep=crcr]{%
%     0.811182675909705	0.237248661591919\\
%     0.817459982724921	0.231360017357757\\
%     0.817558254451922	0.231324791098565\\
%     0.817558509740666	0.231324682594099\\
%     0.817560833077651	0.231323591933143\\
%     0.817562956083554	0.23132255208647\\
%     0.81764445535936	0.231280552247945\\
%     0.817644923924562	0.231280271515379\\
%     0.817645527558703	0.231279765450944\\
%     0.823871060225666	0.225375300145294\\
%     0.823961997405384	0.225342687762381\\
%     0.823962246129172	0.225342579889916\\
%     0.823964557236961	0.22534150141734\\
%     0.823965737061749	0.225340916760659\\
%     0.823966628271241	0.225340466781627\\
%     0.824047896540089	0.225298404882236\\
%     0.824048352847856	0.225298124468783\\
%     0.824048934396354	0.225297618114328\\
%     0.830211151921592	0.219384328524099\\
%     0.830272619637397	0.219362283395501\\
%     0.830295023120071	0.219354006437065\\
%     0.830295264089661	0.219353899729013\\
%     0.83029755338351	0.219352839440162\\
%     0.830298701911055	0.219352260597594\\
%     0.830380596956196	0.21930969369819\\
%     0.830381038984614	0.219309414861221\\
%     0.830381601197036	0.219308905708245\\
%     0.836468917897633	0.213394111051802\\
%     0.836519409099176	0.213376009375037\\
%     0.836546331068988	0.213365435491483\\
%     0.836548822835456	0.213364293732344\\
%     0.836549934268253	0.213363723849279\\
%     0.836630729569356	0.213321546997415\\
%     0.836631557764386	0.213321107084083\\
%     0.836631983337036	0.213320831219512\\
%     0.836632520722823	0.213320323831969\\
%     0.842634378108515	0.207410648938428\\
%     0.842673990581695	0.207396459119951\\
%     0.84270527278996	0.207383629909725\\
%     0.84270771681587	0.207382519604744\\
%     0.842789340735973	0.207339732021285\\
%     0.842790131836787	0.207339300197663\\
%     0.842790549889433	0.207339020329598\\
%     0.848697251939865	0.201440544211418\\
%     0.848726134032924	0.201430211597966\\
%     0.848761599425512	0.20141517997841\\
%     0.84876377520413	0.201414207545551\\
%     0.848844299338274	0.201371827993025\\
%     0.848845321502285	0.201371284947433\\
%     0.848846071737691	0.201370863432018\\
%     0.848846473778243	0.201370586092921\\
%     0.85464773062458	0.195490292799565\\
%     0.854666051957107	0.195483750045264\\
%     0.854705506951503	0.195466579795107\\
%     0.854707629104282	0.195465648086158\\
%     0.854787897779482	0.195423225478282\\
%     0.854788869130908	0.195422699884261\\
%     0.854789575186824	0.19542229076786\\
%     0.8547899573204	0.195422018875787\\
%     0.860476452350929	0.189566277170634\\
%     0.860484447447284	0.189563428616071\\
%     0.86048650959529	0.189562542866633\\
%     0.860529740114759	0.189543310389359\\
%     0.860609752080711	0.189500848482189\\
%     0.860610668487384	0.189500343190118\\
%     0.860611327264745	0.189499948559436\\
%     0.860611688036787	0.189499683245497\\
%     0.866174824614593	0.183674481017978\\
%     0.866221319433005	0.183653401861734\\
%     0.866301075138187	0.1836109039684\\
%     0.86630193281112	0.183610421759849\\
%     0.866302541502973	0.183610043645577\\
%     0.866302879046892	0.183609786411959\\
%     0.87180849566682	0.17774216702987\\
%     0.871808840278994	0.177741723277317\\
%     0.871809201983551	0.177740760520192\\
%     0.87180920198428	0.177710825344644\\
%     0.871816997523862	0.177706641675034\\
%     0.87182008983073	0.177704840817325\\
%     0.871821170870802	0.177704131488044\\
%     0.871823467803402	0.177702284504211\\
%     0.882432742761768	0.166169870127024\\
%     0.882488502162285	0.166139715261672\\
%     0.88249117669066	0.166138086955735\\
%     0.882492076930617	0.166137429228769\\
%     0.882493868151161	0.166135823132094\\
%     0.892489844652473	0.154810373275707\\
%     0.892521196272776	0.154793295117666\\
%     0.892523247131689	0.15479196879873\\
%     0.892523910891975	0.154791409532761\\
%     0.892525198677595	0.154790051033714\\
%     0.901898100988724	0.143669685105947\\
%     0.901898759298475	0.143651463449105\\
%     0.901898759298475	0.143575191213877\\
%     0.901898699901241	0.143573642767833\\
%     0.895960752882433	0.137786217769406\\
%     0.895959199862269	0.13778515724316\\
%     0.895958253054251	0.137784746514394\\
%     0.895902644253064	0.137764552004743\\
%     0.895877810387913	0.137760191708942\\
%     0.895877165800984	0.137760105192424\\
%     0.895876638282816	0.137760071435443\\
%     0.895794363467383	0.137760071431822\\
%     0.889734797600304	0.132004653891586\\
%     0.889733120399359	0.132003563067615\\
%     0.889732099518592	0.132003131910462\\
%     0.889676280382257	0.131982926882596\\
%     0.889675549035382	0.131982815541375\\
%     0.889653710527897	0.131979730325729\\
%     0.889653195465007	0.131979700775347\\
%     0.889567563960393	0.131979700772389\\
%     0.883350262400996	0.12620759030556\\
%     0.883348478416401	0.126206478485656\\
%     0.883347393724165	0.126206031443658\\
%     0.883291362757953	0.126185817225336\\
%     0.88329059401966	0.126185694838603\\
%     0.883271914063908	0.126183927153395\\
%     0.883271412825813	0.126183901918998\\
%     0.883182534861203	0.126183903359979\\
%     0.876833434714632	0.120405794647404\\
%     0.876831562701882	0.120404671917238\\
%     0.876830424945874	0.120404213529708\\
%     0.876774172298559	0.120383988301903\\
%     0.876773398290767	0.120383861246367\\
%     0.876757549730088	0.120383429614761\\
%     0.876665560901503	0.120383430848435\\
%     0.870211826603236	0.114610273937195\\
%     0.870209885502459	0.11460915017776\\
%     0.870208706263114	0.11460868514138\\
%     0.870152243844057	0.114588453733704\\
%     0.870151444853319	0.114588317638231\\
%     0.870150965174255	0.114588300066562\\
%     0.870043048710343	0.114588301218999\\
%     0.863513899952859	0.108832162476032\\
%     0.863511910210758	0.108831048144889\\
%     0.863510698286074	0.108830579727557\\
%     0.863454031051703	0.108810344720399\\
%     0.863453212105641	0.108810200903412\\
%     0.863452916203735	0.108810189722021\\
%     0.863344057679003	0.108810188745428\\
%     0.856768780412947	0.103082611865118\\
%     0.856766761193749	0.103081516069048\\
%     0.856765535182275	0.10308105151896\\
%     0.856708662489153	0.103060812914198\\
%     0.856707831351243	0.103060663044739\\
%     0.856598200960153	0.103060654726121\\
%     0.850005956329902	0.0973726787885269\\
%     0.850003931377592	0.0973716132139663\\
%     0.850002697864627	0.0973711545221752\\
%     0.849945627195736	0.097350914976561\\
%     0.8499447932233	0.0973507611862399\\
%     0.849827861557795	0.0973507564399472\\
%     0.849826337687248	0.0973508811062211\\
%     0.842560122110166	0.0997107184876845\\
%     0.842487942446112	0.0997107184876836\\
%     0.84248757252942	0.0997107233242517\\
%     0.842486197794505	0.0997109163335468\\
%     0.835094160893083	0.102121576495922\\
%     0.835027775631755	0.10212157649522\\
%     0.835027413018241	0.102121582683656\\
%     0.835025927075991	0.102121844477118\\
%     0.827509071007485	0.104582687747243\\
%     0.827448583069309	0.104582687747243\\
%     0.827448228337413	0.104582695333934\\
%     0.827446634379667	0.104583023362113\\
%     0.819806355145613	0.107093252744492\\
%     0.819751845287428	0.107093252743667\\
%     0.819751499015792	0.10709326177423\\
%     0.819749801876792	0.107093652993255\\
%     0.811987880126908	0.10965232092924\\
%     0.811939305928025	0.109652321994025\\
%     0.811937274428474	0.109652783260304\\
%     0.804055871538353	0.112258796701952\\
%     0.804013379758001	0.112258797930305\\
%     0.804011260786367	0.112259318207118\\
%     0.796012906890057	0.114911445856527\\
%     0.795976523372227	0.114911447257034\\
%     0.795974321629298	0.114912023713837\\
%     0.787861910084359	0.117608901486288\\
%     0.787831646083345	0.117608903063292\\
%     0.787829366333276	0.117609532841589\\
%     0.779606143507799	0.120349670302848\\
%     0.779581997276465	0.12034967206275\\
%     0.779579644447913	0.120350352249472\\
%     0.771249199554369	0.123132138923758\\
%     0.771231157788647	0.123132140871849\\
%     0.771228736903403	0.123132868523242\\
%     0.762794991042269	0.125954580192158\\
%     0.762783030338457	0.125954582333069\\
%     0.762760653971682	0.125961660109578\\
%     0.762758363215338	0.125962413546627\\
%     0.754246620733029	0.128815159544898\\
%     0.754241828980823	0.128815161883297\\
%     0.754219858627733	0.128821348383081\\
%     0.745599131448459	0.131715104666378\\
%     0.74559056063938	0.13171721279074\\
%     0.736768998378965	0.134682464992413\\
%     0.736766578906434	0.134683295274229\\
%     0.736701370844819	0.134706520388748\\
%     0.727984256067875	0.137640229223005\\
%     0.727894483042873	0.137671146489328\\
%     0.727891986139071	0.137672018113943\\
%     0.727883295206566	0.13767537204988\\
%     0.727878676094299	0.137677552701469\\
%     0.727872556916879	0.137680658176738\\
%     0.719043038238031	0.140655359980023\\
%     0.719040491522048	0.140656261570352\\
%     0.719032523992162	0.140659321889786\\
%     0.719032280092981	0.140659420140962\\
%     0.719027740419463	0.140661559328686\\
%     0.718943670629033	0.14070411592424\\
%     0.718942062927609	0.140704948600643\\
%     0.718903121508966	0.140726941721969\\
%     0.718899786073934	0.140729082904388\\
%     0.707075689691219	0.152740232941708\\
%     0.707053085344822	0.152747839961916\\
%     0.70704686180486	0.152750019284331\\
%     0.707044198179331	0.152750969617932\\
%     0.707043890000784	0.152751090921717\\
%     0.707039068468032	0.152753323381216\\
%     0.706953017086885	0.152796702632568\\
%     0.706924426719329	0.152812130463212\\
%     0.706920844834919	0.152814376372208\\
%     0.694845603138769	0.164956691354538\\
%     0.694766354771888	0.164983283240013\\
%     0.694763601386181	0.164984259784075\\
%     0.694763216851936	0.164984405810836\\
%     0.694761953385265	0.164984982058956\\
%     0.694756997923211	0.164987271655891\\
%     0.694756082324745	0.164987724160772\\
%     0.694671666087309	0.165030154427655\\
%     0.694671198255923	0.165030443730877\\
%     0.68856669032297	0.171150149542304\\
%     0.688486239706155	0.171190498444485\\
%     0.688485762906789	0.17119079043853\\
%     0.682339696781429	0.177333063953608\\
%     0.682269826430148	0.177368029878152\\
%     0.682269343064962	0.177368323232205\\
%     0.676092967208854	0.183526261221684\\
%     0.676033956971195	0.18355572767319\\
%     0.676033382110374	0.183556068818479\\
%     0.669838151244109	0.189722701752898\\
%     0.669790044817458	0.189746670855541\\
%     0.669789474771954	0.189747013866639\\
%     0.663586991232546	0.195915339284283\\
%     0.663549871794633	0.195933793686545\\
%     0.663549384538739	0.195934082723532\\
%     0.663547029417886	0.195936223728687\\
%     0.66353688014358	0.195945814841501\\
%     0.657334459567079	0.202113180112648\\
%     0.657322925894599	0.202121409274658\\
%     0.657315615571911	0.202127797784709\\
%     0.644964499056869	0.214407130490598\\
%     0.644942071572253	0.214421990151588\\
%     0.644903492497836	0.214448794115373\\
%     0.644900257211855	0.214451133509684\\
%     0.632726979470539	0.226611153794098\\
%     0.632707043772138	0.226626177793001\\
%     0.62079887708702	0.238617045082528\\
%     0.620798692726749	0.238617318991704\\
%     0.62079744202981	0.23862020578714\\
%     0.620796613776281	0.238622305162833\\
%     0.620796613127003	0.238698581024328\\
%     0.627182390128794	0.244764831596363\\
%     0.627184227235154	0.244766140298287\\
%     0.627185507723524	0.24476661652334\\
%     0.627246159252149	0.244786493559205\\
%     0.627247176456229	0.244786560653538\\
%     0.627306431170221	0.244786560682137\\
%     0.633622222257638	0.25076319802072\\
%     0.633624023551726	0.250764462656374\\
%     0.633625324897583	0.250764949726386\\
%     0.63368594706984	0.250784793110358\\
%     0.633686949010365	0.250784861917955\\
%     0.633747884283359	0.250784861931508\\
%     0.640016794794101	0.256711344106143\\
%     0.640023133380059	0.256716993224181\\
%     0.64002490313744	0.256718221649633\\
%     0.64002618352412	0.256718697399941\\
%     0.640086771531152	0.256738505863442\\
%     0.640087745965358	0.256738574310104\\
%     0.640148155620248	0.256738574741256\\
%     0.646345428282387	0.262608433816724\\
%     0.64635543376309	0.262615432044753\\
%     0.646357148364722	0.262616614768162\\
%     0.646358394123032	0.262617074799791\\
%     0.646418940128146	0.262636846404216\\
%     0.646419891196807	0.262636914099411\\
%     0.646479484827897	0.262636914224098\\
%     0.652576930657083	0.26843987287982\\
%     0.652578566388982	0.268441000624498\\
%     0.65259209117621	0.268449285058194\\
%     0.652593288779584	0.268449725069702\\
%     0.652653791647519	0.268469459478368\\
%     0.652654703106785	0.268469523645587\\
%     0.652713211711481	0.268469523871771\\
%     0.658683986398192	0.274195820823239\\
%     0.658685544072294	0.274196904018821\\
%     0.658702407789692	0.274206405721996\\
%     0.658703540802485	0.274206820409852\\
%     0.658763999723167	0.274226517716027\\
%     0.658764863544979	0.274226576506899\\
%     0.658822028824597	0.274226576609268\\
%     0.664641019684632	0.279867131189098\\
%     0.664642452868507	0.279868142303528\\
%     0.664662436065198	0.279878779912947\\
%     0.664663488483906	0.279879164145033\\
%     0.664723902913058	0.279898824481846\\
%     0.664724711445348	0.279898876043114\\
%     0.664780302157446	0.27989887623345\\
%     0.670424357631466	0.285445327583835\\
%     0.67042564237868	0.285446258233783\\
%     0.670448487268818	0.285457938224587\\
%     0.670449451212817	0.28545828982434\\
%     0.670509813364794	0.285477910611764\\
%     0.67051055921005	0.285477953035495\\
%     0.670626948955799	0.285477953207408\\
%     0.670670486866872	0.285469786336812\\
%     0.670672629530435	0.285469102780838\\
%     0.679220508579289	0.282683518710208\\
%     0.679314851320257	0.282683518790911\\
%     0.679399697493276	0.282667895203643\\
%     0.679401894568748	0.282667184583716\\
%     0.688153665364304	0.27980755927217\\
%     0.688154762735915	0.279807128379604\\
%     0.688155585611582	0.279806786249568\\
%     0.688187484705939	0.279791210093089\\
%     0.696822640823779	0.276949078268566\\
%     0.696825138045149	0.276948237961901\\
%     0.696826270630816	0.276947787168879\\
%     0.696827122898735	0.276947430644314\\
%     0.696870046997409	0.27692641805082\\
%     0.705536014992842	0.274053693105908\\
%     0.705538562228156	0.274052806695822\\
%     0.70553972654516	0.274052337117467\\
%     0.705540605062875	0.274051967148384\\
%     0.705594720249169	0.274025405061001\\
%     0.714285385974093	0.271124202272044\\
%     0.714285648864237	0.271124111110953\\
%     0.714287976316523	0.271123272490377\\
%     0.714289168177176	0.271122785486522\\
%     0.714290069740296	0.271122403037877\\
%     0.714355512066171	0.271090189952076\\
%     0.723064644014422	0.268162695231715\\
%     0.723064911264075	0.268162601214095\\
%     0.723067270078815	0.268161725014255\\
%     0.723068485665425	0.268161221813472\\
%     0.723069454893933	0.268160806952252\\
%     0.723146290824543	0.268122871097577\\
%     0.731867553210058	0.265171338089144\\
%     0.731867823900519	0.265171241459275\\
%     0.731870207896722	0.265170330304668\\
%     0.731871490302436	0.265169793506984\\
%     0.731872431601106	0.265169387583116\\
%     0.731956425907686	0.265127786298866\\
%     0.731956894397962	0.26512753580302\\
%     0.731959738029583	0.2651259849099\\
%     0.740687773170278	0.26215236788843\\
%     0.740688097493327	0.262152250374825\\
%     0.740690500195774	0.262151307042314\\
%     0.740691754326798	0.262150774024416\\
%     0.740692704599766	0.262150360412319\\
%     0.74077650032124	0.262108719623584\\
%     0.740776976635116	0.26210846328026\\
%     0.740787769613323	0.262102375066911\\
%     0.749518935960028	0.259108068535451\\
%     0.749519210756008	0.259107967427502\\
%     0.749521625808358	0.25910699469428\\
%     0.749522890943015	0.259106449721889\\
%     0.749523851049239	0.259106027647681\\
%     0.749607434202828	0.259064347957902\\
%     0.749607916156128	0.259064086658726\\
%     0.749625009720595	0.259054005089834\\
%     0.758354451312375	0.256040838506321\\
%     0.758354727819958	0.256040735173008\\
%     0.758357151681134	0.256039734726618\\
%     0.758358420870266	0.256039180332334\\
%     0.758359387487122	0.256038750827901\\
%     0.758442744415381	0.255997032809947\\
%     0.758443363579512	0.2559966940023\\
%     0.758458337056098	0.25598729264269\\
%     0.75845889852553	0.255986809781151\\
%     0.758461366661165	0.255984498900094\\
%     0.767187850770245	0.25295307321581\\
%     0.767188127152519	0.252952968213128\\
%     0.767190550311893	0.252951944243625\\
%     0.767191822627055	0.252951380516029\\
%     0.767192792395953	0.252950944648118\\
%     0.76727604838422	0.252909117464792\\
%     0.767276537521055	0.252908847648509\\
%     0.767287637842349	0.252901176971174\\
%     0.767288214566633	0.252900688235734\\
%     0.767294438186275	0.252894868301465\\
%     0.776012595877101	0.249847234658454\\
%     0.776012872153881	0.249847127922682\\
%     0.776015287196982	0.249846083734498\\
%     0.776017536587823	0.249845067142751\\
%     0.776100537573538	0.249803207996969\\
%     0.776101028217172	0.249802934675817\\
%     0.77610824794249	0.249797018826866\\
%     0.776108838010187	0.249796525049377\\
%     0.776118838701825	0.249787178568933\\
%     0.784822155417783	0.246725825363037\\
%     0.784822429409664	0.246725717647106\\
%     0.784824837207924	0.246724653295749\\
%     0.784827219873028	0.246723561498051\\
%     0.784909812369713	0.24668173476887\\
%     0.784910302483788	0.2466814587929\\
%     0.784910904162321	0.24668096076462\\
%     0.784929784473575	0.246663314985274\\
%     0.793610027681886	0.243591382102506\\
%     0.793610453347036	0.243591207177426\\
%     0.793612835411248	0.243590130724751\\
%     0.793615053161393	0.243589098762332\\
%     0.793697368952946	0.243547235266584\\
%     0.79369785689146	0.243546957311321\\
%     0.793698467436882	0.243546456454803\\
%     0.793720411865415	0.243525933749706\\
%     0.802369745970806	0.240446474889975\\
%     0.802370173037474	0.240446301097517\\
%     0.802372529913694	0.240445212856588\\
%     0.802374724399679	0.240444175637302\\
%     0.802456751725905	0.24040227581744\\
%     0.802457236116139	0.240401996441782\\
%     0.802457853223661	0.240401493946309\\
%     0.802482829775864	0.240378106585866\\
%     0.811094930872149	0.237293689210913\\
%     0.811095358520008	0.237293516782426\\
%     0.811097684280042	0.237292419781926\\
%     0.811099849247789	0.237291379616748\\
%     0.811181574842764	0.237249444891425\\
%     0.811182054502497	0.237249164545722\\
%     0.811182675909705	0.237248661591919\\
%   };

% \addplot [gradient]
% table[row sep=crcr]{%
%     0.757973151498686	0.191391966139863\\
%     1	0\\
%   };
% \addplot[scaled gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.757973151498686	0.191391966139863	0.0726080545503942	-0.0574175898419589\\
%   };


% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.790051799352297	0.209912582113384	-0.00544370267017399	-0.00314292320201324\\
%     0.776493767472207	0.223470613993474	-0.00314292320201324	-0.005443702670174\\
%     0.757973151498686	0.228433198086906	1.73472347597681e-18	-0.00628584640402648\\
%     0.739452535525165	0.223470613993474	0.00314292320201324	-0.005443702670174\\
%     0.725894503645076	0.209912582113384	0.00544370267017399	-0.00314292320201324\\
%     0.720931919551644	0.191391966139863	0.00628584640402648	-8.67361737988404e-19\\
%     0.725894503645076	0.172871350166342	0.00544370267017399	0.00314292320201324\\
%     0.739452535525165	0.159313318286252	0.00314292320201324	0.005443702670174\\
%     0.757973151498686	0.15435073419282	-1.73472347597681e-18	0.00628584640402648\\
%     0.776493767472207	0.159313318286252	-0.00314292320201324	0.00544370267017399\\
%     0.790051799352297	0.172871350166342	-0.00544370267017399	0.00314292320201324\\
%     0.795014383445729	0.191391966139863	-0.00628584640402647	0\\
%     0.829531316649111	0.210565918703772	-0.0121433227634709	-0.0032537935279025\\
%     0.822130447205907	0.228433198086906	-0.010887405340348	-0.00628584640402648\\
%     0.738799198934777	0.262950131290287	0.00325379352790249	-0.0121433227634709\\
%     0.720931919551644	0.255549261847084	0.00628584640402648	-0.010887405340348\\
%     0.705588938912171	0.243776178726378	0.00888952923556839	-0.0088895292355684\\
%     0.693815855791465	0.228433198086906	0.010887405340348	-0.00628584640402648\\
%     0.686414986348262	0.210565918703772	0.0121433227634709	-0.0032537935279025\\
%     0.683890687604601	0.191391966139863	0.012571692808053	0\\
%     0.686414986348262	0.172218013575954	0.0121433227634709	0.0032537935279025\\
%     0.693815855791465	0.154350734192821	0.010887405340348	0.00628584640402648\\
%     0.777147104062595	0.119833800989439	-0.00325379352790249	0.0121433227634709\\
%     0.795014383445729	0.127234670432642	-0.00628584640402647	0.010887405340348\\
%     0.810357364085201	0.139007753553348	-0.00888952923556839	0.0088895292355684\\
%     0.822130447205907	0.15435073419282	-0.010887405340348	0.00628584640402649\\
%     0.829531316649111	0.172218013575954	-0.0121433227634709	0.00325379352790251\\
%     0.832055615392771	0.191391966139863	-0.012571692808053	6.07153216591882e-18\\
%     0.681179715885506	0.271711602743348	0.0130317410012733	-0.0136301324869147\\
%     0.668072193085461	0.256708835735512	0.0152560696946642	-0.0110841834433873\\
%     0.657854161059573	0.239606730795974	0.0169900557553327	-0.00818197962389301\\
%     0.650854035764577	0.220954963649147	0.0181779674445603	-0.0050168002471315\\
%     0.647296806987177	0.201353017437857	0.0187816243032384	-0.0016903767825902\\
%     0.827257642600481	0.104511962283068	-0.0117574833868827	0.0147434178378791\\
%     0.841657236033504	0.118279383276439	-0.0142010746996612	0.0124071053235537\\
%     0.853367154134083	0.134396702840275	-0.0161882317869095	0.00967201823552909\\
%     0.862011030499514	0.152345897062418	-0.017655085784805	0.00662606452325144\\
%     0.867311043831206	0.171550064071923	-0.0185544907989239	0.00336714364525244\\
%     0.648086320821412	0.290778737242348	0.0186476448853035	-0.016865799135286\\
%     0.635819827245083	0.275245476503281	0.0207292520696169	-0.0142298260310688\\
%     0.625733162633925	0.258215847885251	0.0224409452596629	-0.0113399213442164\\
%     0.618006323756882	0.239993745514388	0.0237521792499144	-0.00824765549232861\\
%     0.8742528957467	0.0995667685953418	-0.0197325135753443	0.0155826104436663\\
%     0.885454489358593	0.115884653090582	-0.0216334086920442	0.0128134877610738\\
%     0.894381175476286	0.133549967375988	-0.0231482551181297	0.00981570808582784\\
%     0.603638280691513	0.293773943346785	0.0261904165084502	-0.0173740815149813\\
%     0.593630081344386	0.276789137615996	0.0278887942504989	-0.0144917832107941\\
%     0.906640291334643	0.0809410578735143	-0.0252286103137928	0.0187433680807401\\
%     0.917538274317832	0.097369132830203	-0.027077983122018	0.0159555462275356\\
%     0.926628320700493	0.114862524057908	-0.0286205515616576	0.0129869416600604\\
%     0.567185146227892	0.305382492739039	0.032376463573819	-0.0193440364710582\\
%     0.94876115676948	0.0774014395406867	-0.032376463573819	0.0193440364710582\\
%   };

%   \addplot[point]
%   table[row sep=crcr] {%
%       x	y	u	v\\
%       0.790051799352297	0.209912582113384	\\
%       0.776493767472207	0.223470613993474	\\
%       0.757973151498686	0.228433198086906	\\
%       0.739452535525165	0.223470613993474	\\
%       0.725894503645076	0.209912582113384	\\
%       0.720931919551644	0.191391966139863	\\
%       0.725894503645076	0.172871350166342	\\
%       0.739452535525165	0.159313318286252	\\
%       0.757973151498686	0.15435073419282	\\
%       0.776493767472207	0.159313318286252	\\
%       0.790051799352297	0.172871350166342	\\
%       0.795014383445729	0.191391966139863	\\
%       0.829531316649111	0.210565918703772	\\
%       0.822130447205907	0.228433198086906	\\
%       0.738799198934777	0.262950131290287	\\
%       0.720931919551644	0.255549261847084	\\
%       0.705588938912171	0.243776178726378	\\
%       0.693815855791465	0.228433198086906	\\
%       0.686414986348262	0.210565918703772	\\
%       0.683890687604601	0.191391966139863	\\
%       0.686414986348262	0.172218013575954	\\
%       0.693815855791465	0.154350734192821	\\
%       0.777147104062595	0.119833800989439	\\
%       0.795014383445729	0.127234670432642	\\
%       0.810357364085201	0.139007753553348	\\
%       0.822130447205907	0.15435073419282	\\
%       0.829531316649111	0.172218013575954	\\
%       0.832055615392771	0.191391966139863	\\
%       0.681179715885506	0.271711602743348	\\
%       0.668072193085461	0.256708835735512	\\
%       0.657854161059573	0.239606730795974	\\
%       0.650854035764577	0.220954963649147	\\
%       0.647296806987177	0.201353017437857	\\
%       0.827257642600481	0.104511962283068	\\
%       0.841657236033504	0.118279383276439	\\
%       0.853367154134083	0.134396702840275	\\
%       0.862011030499514	0.152345897062418	\\
%       0.867311043831206	0.171550064071923	\\
%       0.648086320821412	0.290778737242348	\\
%       0.635819827245083	0.275245476503281	\\
%       0.625733162633925	0.258215847885251	\\
%       0.618006323756882	0.239993745514388	\\
%       0.8742528957467	0.0995667685953418	\\
%       0.885454489358593	0.115884653090582	\\
%       0.894381175476286	0.133549967375988	\\
%       0.603638280691513	0.293773943346785	\\
%       0.593630081344386	0.276789137615996	\\
%       0.906640291334643	0.0809410578735143\\
%       0.917538274317832	0.097369132830203	\\
%       0.926628320700493	0.114862524057908	\\
%       0.567185146227892	0.305382492739039	\\
%       0.94876115676948	0.0774014395406867\\
%     };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.793933534863976	0.217518713978123	-0.0101707131297762	-0.00738945562892488\\
%     0.771708795695751	0.233665932157665	-0.00388486672574966	-0.0119563903659597\\
%     0.744237507301622	0.233665932157665	0.00388486672574966	-0.0119563903659597\\
%     0.722012768133396	0.217518713978123	0.0101707131297762	-0.00738945562892488\\
%     0.713523673162235	0.191391966139863	0.012571692808053	-3.46944695195361e-18\\
%     0.722012768133396	0.165265218301603	0.0101707131297762	0.00738945562892488\\
%     0.744237507301622	0.149118000122061	0.00388486672574969	0.0119563903659597\\
%     0.771708795695751	0.149118000122061	-0.00388486672574965	0.0119563903659597\\
%     0.793933534863976	0.165265218301603	-0.0101707131297762	0.00738945562892488\\
%     0.802422629835137	0.191391966139863	-0.012571692808053	1.73472347597681e-18\\
%     0.697763526407374	0.256797054198012	0.0170291517260683	-0.018498589993044\\
%     0.679788852595226	0.233703192812047	0.022112947665828	-0.0119669288361115\\
%     0.67028666072366	0.206024253489824	0.0248004626082595	-0.00413846525375347\\
%     0.67028666072366	0.176759678789902	0.0248004626082595	0.00413846525375345\\
%     0.806596272109935	0.116968739660796	-0.013752128451691	0.0210491995878321\\
%     0.828126919452348	0.136789096806519	-0.0198416641330438	0.0154433870854708\\
%     0.842055317489115	0.162526522095322	-0.0237810476304407	0.00816404396355827\\
%     0.846872108171588	0.191391966139863	-0.0251433856161059	6.93889390390723e-18\\
%     0.653717146870532	0.274533355462017	0.0294868356757582	-0.0235149667737654\\
%     0.63783036297175	0.249249683727196	0.0339801115106654	-0.016363959247786\\
%     0.627968040162304	0.221064784439757	0.036769482665839	-0.00839239447517947\\
%     0.862229156126841	0.108250576817709	-0.0294868356757581	0.0235149667737654\\
%     0.878115940025623	0.13353424855253	-0.0339801115106654	0.016363959247786\\
%     0.887978262835069	0.161719147839969	-0.036769482665839	0.00839239447517949\\
%     0.617665615591362	0.300597704806552	0.0396833282660876	-0.0308867741709416\\
%     0.601604553691765	0.27601441948423	0.0442258953316559	-0.0239338576722229\\
%     0.89828068740601	0.0821862274731741	-0.0396833282660876	0.0308867741709416\\
%     0.914341749305607	0.106769512795496	-0.0442258953316559	0.023933857672223\\
%     0.574743165118281	0.317172231684989	0.0518231301740423	-0.0355745650776721\\
%     0.949195158288546	0.0781309965659411	-0.0540835217301105	0.0320337194026846\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.793933534863976	0.217518713978123	\\
%     0.771708795695751	0.233665932157665	\\
%     0.744237507301622	0.233665932157665	\\
%     0.722012768133396	0.217518713978123	\\
%     0.713523673162235	0.191391966139863	\\
%     0.722012768133396	0.165265218301603	\\
%     0.744237507301622	0.149118000122061	\\
%     0.771708795695751	0.149118000122061	\\
%     0.793933534863976	0.165265218301603	\\
%     0.802422629835137	0.191391966139863	\\
%     0.697763526407374	0.256797054198012	\\
%     0.679788852595226	0.233703192812047	\\
%     0.67028666072366	0.206024253489824	\\
%     0.67028666072366	0.176759678789902	\\
%     0.806596272109935	0.116968739660796	\\
%     0.828126919452348	0.136789096806519	\\
%     0.842055317489115	0.162526522095322	\\
%     0.846872108171588	0.191391966139863	\\
%     0.653717146870532	0.274533355462017	\\
%     0.63783036297175	0.249249683727196	\\
%     0.627968040162304	0.221064784439757	\\
%     0.862229156126841	0.108250576817709	\\
%     0.878115940025623	0.13353424855253	\\
%     0.887978262835069	0.161719147839969	\\
%     0.617665615591362	0.300597704806552	\\
%     0.601604553691765	0.27601441948423	\\
%     0.89828068740601	0.0821862274731741\\
%     0.914341749305607	0.106769512795496	\\
%     0.574743165118281	0.317172231684989	\\
%     0.949195158288546	0.0781309965659411\\
%   };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.585114069079154	0.297542333879561	0.101942004435851	-0.0754311620767221\\
%     0.634502378341878	0.236884980885448	0.0935608758971491	-0.065137692228286\\
%     0.634502378341878	0.267213657382505	0.0935608758971491	-0.0702844271525041\\
%     0.634502378341878	0.297542333879561	0.0935608758971491	-0.0754311620767221\\
%     0.683890687604601	0.176227627891335	0.0851797473584471	-0.0548442223798499\\
%     0.683890687604601	0.206556304388391	0.0851797473584471	-0.0599909573040679\\
%     0.683890687604601	0.236884980885448	0.0851797473584471	-0.065137692228286\\
%     0.683890687604601	0.267213657382505	0.0851797473584471	-0.0702844271525041\\
%     0.733278996867324	0.145898951394278	0.0767986188197451	-0.0496974874556318\\
%     0.733278996867324	0.176227627891335	0.0767986188197451	-0.0548442223798499\\
%     0.733278996867324	0.206556304388391	0.0767986188197451	-0.0599909573040679\\
%     0.733278996867324	0.236884980885448	0.0767986188197451	-0.065137692228286\\
%     0.782667306130048	0.145898951394278	0.0684174902810432	-0.0496974874556318\\
%     0.782667306130048	0.176227627891335	0.0684174902810432	-0.0548442223798499\\
%     0.782667306130048	0.206556304388391	0.0684174902810432	-0.0599909573040679\\
%     0.782667306130048	0.236884980885448	0.0684174902810432	-0.065137692228286\\
%     0.832055615392771	0.115570274897222	0.0600363617423412	-0.0445507525314138\\
%     0.832055615392771	0.145898951394278	0.0600363617423412	-0.0496974874556318\\
%     0.832055615392771	0.176227627891335	0.0600363617423412	-0.0548442223798499\\
%     0.832055615392771	0.206556304388391	0.0600363617423412	-0.0599909573040679\\
%     0.881443924655495	0.0852415984001649	0.0516552332036392	-0.0394040176071957\\
%     0.881443924655495	0.115570274897222	0.0516552332036392	-0.0445507525314138\\
%     0.881443924655495	0.145898951394278	0.0516552332036392	-0.0496974874556318\\
%     0.930832233918218	0.0852415984001649	0.0432741046649373	-0.0394040176071957\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.585114069079154	0.297542333879561	0.101942004435851	-0.0754311620767221\\
%     0.634502378341878	0.236884980885448	0.0935608758971491	-0.065137692228286\\
%     0.634502378341878	0.267213657382505	0.0935608758971491	-0.0702844271525041\\
%     0.634502378341878	0.297542333879561	0.0935608758971491	-0.0754311620767221\\
%     0.683890687604601	0.176227627891335	0.0851797473584471	-0.0548442223798499\\
%     0.683890687604601	0.206556304388391	0.0851797473584471	-0.0599909573040679\\
%     0.683890687604601	0.236884980885448	0.0851797473584471	-0.065137692228286\\
%     0.683890687604601	0.267213657382505	0.0851797473584471	-0.0702844271525041\\
%     0.733278996867324	0.145898951394278	0.0767986188197451	-0.0496974874556318\\
%     0.733278996867324	0.176227627891335	0.0767986188197451	-0.0548442223798499\\
%     0.733278996867324	0.206556304388391	0.0767986188197451	-0.0599909573040679\\
%     0.733278996867324	0.236884980885448	0.0767986188197451	-0.065137692228286\\
%     0.782667306130048	0.145898951394278	0.0684174902810432	-0.0496974874556318\\
%     0.782667306130048	0.176227627891335	0.0684174902810432	-0.0548442223798499\\
%     0.782667306130048	0.206556304388391	0.0684174902810432	-0.0599909573040679\\
%     0.782667306130048	0.236884980885448	0.0684174902810432	-0.065137692228286\\
%     0.832055615392771	0.115570274897222	0.0600363617423412	-0.0445507525314138\\
%     0.832055615392771	0.145898951394278	0.0600363617423412	-0.0496974874556318\\
%     0.832055615392771	0.176227627891335	0.0600363617423412	-0.0548442223798499\\
%     0.832055615392771	0.206556304388391	0.0600363617423412	-0.0599909573040679\\
%     0.881443924655495	0.0852415984001649	0.0516552332036392	-0.0394040176071957\\
%     0.881443924655495	0.115570274897222	0.0516552332036392	-0.0445507525314138\\
%     0.881443924655495	0.145898951394278	0.0516552332036392	-0.0496974874556318\\
%     0.930832233918218	0.0852415984001649	0.0432741046649373	-0.0394040176071957\\
%   };

\addplot [zono set]
table[row sep=crcr]{%
    0.374901664018948	0.0357257598164306\\
    0.373101760904876	0.0357257598164306\\
    0.372128989623382	0.0385646452062627\\
    0.372128989623382	0.0467967496177907\\
    0.454616900078546	0.299522014555724\\
    0.469116936329095	0.327732785060461\\
    0.642314403701326	0.480220543180942\\
    0.644114306815398	0.480220543180942\\
    0.645087078096892	0.47738165779111\\
    0.645087078096892	0.469149553379582\\
    0.562599167641728	0.216424288441648\\
    0.548099131391178	0.188213517936911\\
    0.374901664018948	0.0357257598164306\\
  };

\addplot [output set]
table[row sep=crcr]{%
    0.462706310789087	0.311094930872149\\
    0.462706483217574	0.311095358520008\\
    0.462707580218074	0.311097684280042\\
    0.462708620383252	0.311099849247789\\
    0.462750555108575	0.311181574842764\\
    0.462750835454278	0.311182054502497\\
    0.462751338408081	0.311182675909705\\
    0.468639982642243	0.317459982724921\\
    0.468675208901435	0.317558254451922\\
    0.468675317405901	0.317558509740666\\
    0.468676408066857	0.31756083307765\\
    0.46867744791353	0.317562956083554\\
    0.468719447752055	0.31764445535936\\
    0.468719728484621	0.317644923924562\\
    0.468720234549056	0.317645527558703\\
    0.474624699854707	0.323871060225668\\
    0.474657312237619	0.323961997405384\\
    0.474657420110084	0.323962246129172\\
    0.47465849858266	0.323964557236962\\
    0.474659083239341	0.323965737061749\\
    0.474659533218373	0.323966628271241\\
    0.474701595117764	0.324047896540089\\
    0.474701875531217	0.324048352847856\\
    0.474702381885672	0.324048934396354\\
    0.480615671475901	0.330211151921592\\
    0.480637716604499	0.330272619637397\\
    0.480645993562935	0.330295023120071\\
    0.480646100270987	0.330295264089661\\
    0.480647160559838	0.33029755338351\\
    0.480647739402406	0.330298701911055\\
    0.48069030630181	0.330380596956196\\
    0.480690585138779	0.330381038984614\\
    0.480691094291755	0.330381601197036\\
    0.486605888948198	0.336468917897633\\
    0.486623990624963	0.336519409099176\\
    0.486634564508517	0.336546331068989\\
    0.486635706267656	0.336548822835456\\
    0.486636276150721	0.336549934268253\\
    0.486678453002585	0.336630729569356\\
    0.486678892915916	0.336631557764386\\
    0.486679168780487	0.336631983337037\\
    0.48667967616803	0.336632520722823\\
    0.492589351061572	0.342634378108515\\
    0.492603540880049	0.342673990581695\\
    0.492616370090275	0.34270527278996\\
    0.492617480395256	0.34270771681587\\
    0.492660267978715	0.342789340735973\\
    0.492660699802337	0.342790131836787\\
    0.492660979670402	0.342790549889433\\
    0.498559455788582	0.348697251939865\\
    0.498569788402033	0.348726134032924\\
    0.49858482002159	0.348761599425512\\
    0.498585792454448	0.34876377520413\\
    0.498628172006975	0.348844299338274\\
    0.498628715052567	0.348845321502285\\
    0.498629136567982	0.348846071737691\\
    0.498629413907079	0.348846473778243\\
    0.504509707200435	0.354647730624579\\
    0.504516249954735	0.354666051957107\\
    0.504533420204892	0.354705506951503\\
    0.504534351913841	0.354707629104282\\
    0.504576774521718	0.354787897779482\\
    0.504577300115739	0.354788869130908\\
    0.50457770923214	0.354789575186824\\
    0.504577981124212	0.3547899573204\\
    0.510433722829365	0.360476452350928\\
    0.510436571383929	0.360484447447284\\
    0.510437457133367	0.360486509595291\\
    0.510456689610641	0.360529740114759\\
    0.510499151517812	0.360609752080711\\
    0.510499656809883	0.360610668487384\\
    0.510500051440564	0.360611327264745\\
    0.510500316754503	0.360611688036787\\
    0.516325518982022	0.366174824614593\\
    0.516346598138266	0.366221319433005\\
    0.5163890960316	0.366301075138187\\
    0.516389578240151	0.36630193281112\\
    0.516389956354423	0.366302541502973\\
    0.516390213588041	0.366302879046892\\
    0.52225783297013	0.37180849566682\\
    0.522258276722683	0.371808840278994\\
    0.522259239479808	0.371809201983551\\
    0.522289174655365	0.371809201984279\\
    0.522293358324966	0.371816997523862\\
    0.522295159182675	0.37182008983073\\
    0.522295868511957	0.371821170870802\\
    0.522297715495789	0.371823467803402\\
    0.533830129872985	0.382432742761777\\
    0.533860284738328	0.382488502162285\\
    0.533861913044265	0.38249117669066\\
    0.533862570771231	0.382492076930617\\
    0.533864176867906	0.382493868151161\\
    0.545189626724303	0.392489844652492\\
    0.545206704882335	0.392521196272776\\
    0.54520803120127	0.392523247131689\\
    0.545208590467239	0.392523910891975\\
    0.545209948966286	0.392525198677595\\
    0.556330314894053	0.401898100988724\\
    0.556348536550895	0.401898759298475\\
    0.556424808786123	0.401898759298475\\
    0.556426357232167	0.401898699901242\\
    0.562213782230594	0.395960752882433\\
    0.562214842756841	0.395959199862269\\
    0.562215253485607	0.395958253054251\\
    0.562235447995257	0.395902644253064\\
    0.562239808291058	0.395877810387913\\
    0.562239894807576	0.395877165800984\\
    0.562239928564557	0.395876638282816\\
    0.562239928568181	0.395794363467382\\
    0.567995346108414	0.389734797600304\\
    0.567996436932385	0.389733120399359\\
    0.567996868089538	0.389732099518592\\
    0.568017073117404	0.389676280382257\\
    0.568017184458625	0.389675549035382\\
    0.568020269674271	0.389653710527897\\
    0.568020299224653	0.389653195465007\\
    0.568020299228023	0.389567563959952\\
    0.57379240969444	0.383350262400997\\
    0.573793521514344	0.383348478416402\\
    0.573793968556342	0.383347393724165\\
    0.573814182774664	0.383291362757953\\
    0.573814305161397	0.38329059401966\\
    0.573816072846605	0.383271914063908\\
    0.573816098081002	0.383271412825813\\
    0.573816096640024	0.383182534861202\\
    0.579594205352596	0.376833434714632\\
    0.579595328082762	0.376831562701882\\
    0.579595786470292	0.376830424945874\\
    0.579616011698097	0.376774172298559\\
    0.579616138753633	0.376773398290767\\
    0.579616570385239	0.376757549730088\\
    0.579616569151568	0.376665560901492\\
    0.585389726062804	0.370211826603236\\
    0.58539084982224	0.370209885502459\\
    0.58539131485862	0.370208706263114\\
    0.585411546266296	0.370152243844057\\
    0.585411682361769	0.370151444853319\\
    0.585411699933438	0.370150965174255\\
    0.585411698781003	0.370043048710342\\
    0.591167837523968	0.363513899952859\\
    0.591168951855111	0.363511910210758\\
    0.591169420272442	0.363510698286074\\
    0.591189655279601	0.363454031051703\\
    0.591189799096588	0.363453212105641\\
    0.591189810277978	0.363452916203735\\
    0.591189812129623	0.363344056674442\\
    0.596917388134882	0.356768780412947\\
    0.596918483930952	0.356766761193749\\
    0.59691894848104	0.356765535182275\\
    0.596939187085802	0.356708662489153\\
    0.596939336955261	0.356707831351243\\
    0.596939345870429	0.356598200268752\\
    0.602627321211473	0.350005956329902\\
    0.602628386786034	0.350003931377592\\
    0.602628845477825	0.350002697864627\\
    0.602649085023439	0.349945627195736\\
    0.60264923881376	0.3499447932233\\
    0.602649243900456	0.349827973267953\\
    0.602649240368534	0.349827596621902\\
    0.602649118893779	0.349826337687248\\
    0.600289281512316	0.342560122110169\\
    0.600289281512316	0.342487942446113\\
    0.600289276675748	0.34248757252942\\
    0.600289083666453	0.342486197794505\\
    0.597878423504079	0.335094160893082\\
    0.597878423504782	0.335027775632233\\
    0.597878417316344	0.335027413018241\\
    0.597878155522882	0.335025927075991\\
    0.595417312252756	0.327509071007482\\
    0.595417312252757	0.327448583069298\\
    0.595417304666066	0.327448228337413\\
    0.595416976637887	0.327446634379667\\
    0.592906747255519	0.319806355145632\\
    0.59290674725634	0.31975184528848\\
    0.59290673822577	0.319751499015792\\
    0.592906347006745	0.319749801876792\\
    0.590347679070761	0.311987880126912\\
    0.590347678005975	0.311939305928025\\
    0.590347216739696	0.311937274428474\\
    0.587741203298049	0.304055871538362\\
    0.587741202069695	0.304013379758001\\
    0.587740681792882	0.304011260786367\\
    0.585088554143473	0.296012906890057\\
    0.585088552742966	0.295976523372227\\
    0.585087976286163	0.295974321629298\\
    0.582391098513724	0.287861910084375\\
    0.582391096936708	0.287831646083345\\
    0.582390467158411	0.287829366333276\\
    0.579650329697154	0.279606143507815\\
    0.57965032793725	0.279581997276466\\
    0.579649647750528	0.279579644447913\\
    0.576867861076244	0.271249199554355\\
    0.57686785912815	0.271231157788647\\
    0.576867131476758	0.271228736903404\\
    0.574045419807854	0.262794991042295\\
    0.57404541766693	0.262783030338457\\
    0.574038339890422	0.262760653971682\\
    0.574037586453373	0.262758363215338\\
    0.571184840455114	0.254246620733065\\
    0.571184838116703	0.254241828980823\\
    0.571178651616919	0.254219858627733\\
    0.568284895333624	0.245599131448445\\
    0.56828278720926	0.24559056063938\\
    0.565317535007587	0.236768998378965\\
    0.565316704725771	0.236766578906435\\
    0.565293479611364	0.236701370845165\\
    0.562359770776996	0.227984256067875\\
    0.562328853510672	0.227894483042874\\
    0.562327981886057	0.227891986139071\\
    0.56232462795012	0.227883295206566\\
    0.562322447298531	0.227878676094299\\
    0.562319341823234	0.227872556916825\\
    0.559344640019977	0.219043038238031\\
    0.559343738429648	0.219040491522048\\
    0.559340678110214	0.219032523992162\\
    0.559340579859038	0.219032280092982\\
    0.559338440671314	0.219027740419463\\
    0.55929588407576	0.218943670629033\\
    0.559295051399357	0.218942062927609\\
    0.559273058278031	0.218903121508966\\
    0.559270917095612	0.218899786073934\\
    0.547259767058284	0.207075689691215\\
    0.547252160038084	0.207053085344822\\
    0.547249980715669	0.20704686180486\\
    0.547249030382068	0.207044198179331\\
    0.547248909078283	0.207043890000784\\
    0.547246676618783	0.207039068468032\\
    0.547203297367432	0.206953017086885\\
    0.547187869536788	0.206924426719329\\
    0.547185623627792	0.206920844834919\\
    0.535043308645454	0.194845603138755\\
    0.535016716759987	0.194766354771888\\
    0.535015740215925	0.194763601386182\\
    0.535015594189164	0.194763216851936\\
    0.535015017941044	0.194761953385266\\
    0.535012728344109	0.194756997923211\\
    0.535012275839228	0.194756082324745\\
    0.534969845572345	0.194671666087309\\
    0.534969556269123	0.194671198255923\\
    0.528849850457694	0.188566690322968\\
    0.528809501555515	0.188486239706156\\
    0.52880920956147	0.188485762906789\\
    0.522666936046404	0.182339696781435\\
    0.522631970121847	0.182269826430149\\
    0.522631676767795	0.182269343064962\\
    0.516473738778316	0.176092967208854\\
    0.51644427232681	0.176033956971195\\
    0.516443931181521	0.176033382110375\\
    0.510277298247094	0.169838151244095\\
    0.510253329144459	0.169790044817458\\
    0.510252986133361	0.169789474771954\\
    0.504084660715717	0.163586991232546\\
    0.504066206313455	0.163549871794633\\
    0.504065917276468	0.163549384538739\\
    0.504063776271313	0.163547029417886\\
    0.504054185158499	0.16353688014358\\
    0.497886819887344	0.157334459567065\\
    0.497878590725342	0.157322925894599\\
    0.497872202215291	0.157315615571911\\
    0.485592869509404	0.144964499056865\\
    0.485578009848412	0.144942071572253\\
    0.485551205884628	0.144903492497836\\
    0.485548866490316	0.144900257211855\\
    0.473388846205904	0.132726979470545\\
    0.473373822206999	0.132707043772138\\
    0.461382954917472	0.12079887708702\\
    0.461382681008296	0.120798692726749\\
    0.46137979421286	0.12079744202981\\
    0.461377691228075	0.120796613128496\\
    0.461301418412146	0.120796613145114\\
    0.455235168403637	0.127182390128794\\
    0.455233859701713	0.127184227235154\\
    0.45523338347666	0.127185507723524\\
    0.455213506440795	0.127246159252149\\
    0.455213439346462	0.127247176456229\\
    0.455213439317863	0.127306431170221\\
    0.44923680197928	0.133622222257638\\
    0.449235537343626	0.133624023551726\\
    0.449235050273614	0.133625324897583\\
    0.449215206889642	0.13368594706984\\
    0.449215138082045	0.133686949010365\\
    0.449215138068494	0.133747884283355\\
    0.443288655893857	0.140016794794101\\
    0.443283006775819	0.140023133380059\\
    0.443281778350367	0.14002490313744\\
    0.443281302600058	0.14002618352412\\
    0.443261494136558	0.140086771531152\\
    0.443261425689895	0.140087745965358\\
    0.443261425258743	0.140148155620248\\
    0.437391566183276	0.146345428282387\\
    0.437384567955247	0.14635543376309\\
    0.437383385231838	0.146357148364722\\
    0.437382925200209	0.146358394123032\\
    0.437363153595784	0.146418940128146\\
    0.437363085900589	0.146419891196807\\
    0.437363085775904	0.146479484827897\\
    0.43156012712018	0.152576930657083\\
    0.431558999375502	0.152578566388982\\
    0.431550714941806	0.15259209117621\\
    0.431550274930298	0.152593288779584\\
    0.431530540521632	0.152653791647519\\
    0.431530476354413	0.152654703106785\\
    0.431530476128229	0.152713211711481\\
    0.425804179176761	0.158683986398192\\
    0.425803095981179	0.158685544072294\\
    0.425793594278004	0.158702407789692\\
    0.425793179590148	0.158703540802485\\
    0.425773482283973	0.158763999723167\\
    0.425773423493101	0.158764863544979\\
    0.425773423390734	0.158822028824602\\
    0.420132868810902	0.164641019684632\\
    0.420131857696472	0.164642452868507\\
    0.420121220087053	0.164662436065198\\
    0.420120835854967	0.164663488483906\\
    0.420101175518154	0.164723902913058\\
    0.420101123956886	0.164724711445348\\
    0.42010112376655	0.164780302157446\\
    0.414554672416165	0.170424357631466\\
    0.414553741766217	0.17042564237868\\
    0.414542061775413	0.170448487268818\\
    0.41454171017566	0.170449451212817\\
    0.414522089388236	0.170509813364794\\
    0.414522046964505	0.17051055921005\\
    0.414522046792592	0.170626948955799\\
    0.414530213663188	0.170670486866872\\
    0.414530897219162	0.170672629530435\\
    0.417316481289794	0.179220508579293\\
    0.417316481209089	0.179314851320257\\
    0.417332104796357	0.179399697493276\\
    0.417332815416284	0.179401894568748\\
    0.42019244072783	0.188153665364304\\
    0.420192871620396	0.188154762735915\\
    0.420193213750432	0.188155585611582\\
    0.420208789906902	0.188187484705923\\
    0.423050921731434	0.196822640823779\\
    0.423051762038099	0.196825138045149\\
    0.423052212831121	0.196826270630817\\
    0.423052569355686	0.196827122898735\\
    0.423073581949191	0.196870046997433\\
    0.425946306894092	0.205536014992841\\
    0.425947193304178	0.205538562228156\\
    0.425947662882533	0.20553972654516\\
    0.425948032851616	0.205540605062875\\
    0.425974594939011	0.205594720249193\\
    0.428875797727956	0.214285385974093\\
    0.428875888889047	0.214285648864237\\
    0.428876727509623	0.214287976316523\\
    0.428877214513478	0.214289168177176\\
    0.428877596962123	0.214290069740296\\
    0.428909810047906	0.214355512066134\\
    0.431837304768285	0.223064644014422\\
    0.431837398785905	0.223064911264075\\
    0.431838274985746	0.223067270078815\\
    0.431838778186528	0.223068485665425\\
    0.431839193047748	0.223069454893933\\
    0.431877128902425	0.223146290824542\\
    0.434828661910857	0.231867553210058\\
    0.434828758540725	0.231867823900519\\
    0.434829669695333	0.231870207896722\\
    0.434830206493016	0.231871490302436\\
    0.434830612416884	0.231872431601106\\
    0.434872213701134	0.231956425907686\\
    0.43487246419698	0.231956894397962\\
    0.434874015090112	0.231959738029602\\
    0.43784763211157	0.240687773170278\\
    0.437847749625175	0.240688097493327\\
    0.437848692957687	0.240690500195774\\
    0.437849225975584	0.240691754326798\\
    0.437849639587681	0.240692704599766\\
    0.437891280376416	0.24077650032124\\
    0.43789153671974	0.240776976635116\\
    0.437897624933071	0.240787769613302\\
    0.440891931464549	0.249518935960028\\
    0.440892032572498	0.249519210756008\\
    0.44089300530572	0.249521625808358\\
    0.440893550278111	0.249522890943015\\
    0.440893972352319	0.249523851049239\\
    0.440935652042098	0.249607434202828\\
    0.440935913341274	0.249607916156128\\
    0.440945994910165	0.249625009720611\\
    0.443959161493679	0.258354451312375\\
    0.443959264826992	0.258354727819958\\
    0.443960265273382	0.258357151681134\\
    0.443960819667666	0.258358420870266\\
    0.4439612491721	0.258359387487123\\
    0.444002967190053	0.258442744415381\\
    0.4440033059977	0.258443363579512\\
    0.44401270735731	0.258458337056098\\
    0.444013190218849	0.25845889852553\\
    0.444015501099924	0.258461366661185\\
    0.44704692678419	0.267187850770246\\
    0.447047031786872	0.267188127152519\\
    0.447048055756375	0.267190550311893\\
    0.447048619483971	0.267191822627055\\
    0.447049055351882	0.267192792395953\\
    0.447090882535208	0.26727604838422\\
    0.447091152351491	0.267276537521055\\
    0.447098823028826	0.267287637842349\\
    0.447099311764266	0.267288214566633\\
    0.447105131698534	0.267294438186275\\
    0.450152765341546	0.276012595877101\\
    0.450152872077318	0.276012872153881\\
    0.450153916265502	0.276015287196983\\
    0.450154932857249	0.276017536587823\\
    0.450196792003031	0.276100537573538\\
    0.450197065324183	0.276101028217172\\
    0.450202981173134	0.276108247942491\\
    0.450203474950623	0.276108838010188\\
    0.450212821431065	0.276118838701835\\
    0.453274174636963	0.284822155417783\\
    0.453274282352894	0.284822429409664\\
    0.453275346704251	0.284824837207924\\
    0.453276438501948	0.284827219873027\\
    0.45331826523113	0.284909812369713\\
    0.453318541207099	0.284910302483788\\
    0.45331903923538	0.284910904162321\\
    0.453336685014726	0.284929784473574\\
    0.456408617897494	0.293610027681886\\
    0.456408792822574	0.293610453347036\\
    0.456409869275249	0.293612835411248\\
    0.456410901237668	0.293615053161393\\
    0.456452764733416	0.293697368952946\\
    0.456453042688679	0.29369785689146\\
    0.456453543545197	0.293698467436882\\
    0.456474066250294	0.293720411865415\\
    0.459553525110025	0.302369745970806\\
    0.459553698902483	0.302370173037474\\
    0.459554787143412	0.302372529913694\\
    0.459555824362698	0.302374724399679\\
    0.45959772418256	0.302456751725905\\
    0.459598003558218	0.302457236116139\\
    0.459598506053691	0.302457853223661\\
    0.459621893414135	0.302482829775865\\
    0.462706310789087	0.311094930872149\\
  };

\addplot[point]
table[row sep=crcr]{%
    x	y\\
    0.508608033860137	0.257973151498686\\
  };

% \addplot [gradient]
% table[row sep=crcr]{%
%     0.508608033860137	0.257973151498686\\
%     1	0\\
%   };
% \addplot[scaled gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.508608033860137	0.257973151498686	0.147417589841959	-0.0773919454496058\\
%   };

% \addplot[frad gradient]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.547200557804097	0.320818607612089	0.144143040574776	-0.0827243394272767\\
%     0.47347853432549	0.322817985687017	0.150398303856018	-0.082893985289765\\
%     0.470015509916177	0.195127695385283	0.150692139109141	-0.072059551471935\\
%     0.470015509916177	0.195127695385283	0.150692139109141	-0.072059551471935\\
%     0.543737533394784	0.193128317310356	0.1444368758279	-0.0718899056094467\\
%     0.547200557804097	0.320818607612089	0.144143040574776	-0.0827243394272767\\
%     0.585793081748057	0.383664063725492	0.140868491307594	-0.0880567334049476\\
%     0.431422985972216	0.13228223927188	0.153966688376324	-0.0667271574942641\\
%     0.431422985972216	0.13228223927188	0.153966688376324	-0.0667271574942641\\
%     0.585793081748057	0.383664063725492	0.140868491307594	-0.0880567334049476\\
%     0.624385605692018	0.446509519838895	0.137593942040412	-0.0933891273826184\\
%     0.392830462028256	0.0694367831584768	0.157241237643506	-0.0613947635165933\\
%     0.392830462028256	0.0694367831584768	0.157241237643506	-0.0613947635165933\\
%     0.624385605692018	0.446509519838895	0.137593942040412	-0.0933891273826184\\
%   };

% \addplot[point]
% table[row sep=crcr] {%
%     x	y	u	v\\
%     0.547200557804097	0.320818607612089	\\
%     0.47347853432549	0.322817985687017	\\
%     0.470015509916177	0.195127695385283	\\
%     0.470015509916177	0.195127695385283	\\
%     0.543737533394784	0.193128317310356	\\
%     0.547200557804097	0.320818607612089	\\
%     0.585793081748057	0.383664063725492	\\
%     0.431422985972216	0.13228223927188 \\
%     0.431422985972216	0.13228223927188 \\
%     0.585793081748057	0.383664063725492	\\
%     0.624385605692018	0.446509519838895	\\
%     0.392830462028256	0.0694367831584768 \\
%     0.392830462028256	0.0694367831584768 \\
%     0.624385605692018	0.446509519838895 \\
%   };

\addplot[frad gradient]
table[row sep=crcr] {%
    x	y	u	v\\
    0.417622004368967	0.109808223710516	0.0386005119316354	0.0628584640402648\\
    0.417622004368967	0.183890687604601	0.0386005119316354	0.0314292320201324\\
    0.463115019114552	0.183890687604601	0.0193002559658177	0.0314292320201324\\
    0.463115019114552	0.257973151498686	0.0193002559658177	-2.08166817117217e-18\\
    0.508608033860137	0.183890687604601	-0	0.0314292320201324\\
    0.508608033860137	0.332055615392771	4.16333634234434e-18	-0.0314292320201324\\
    0.554101048605722	0.257973151498686	-0.0193002559658177	4.16333634234434e-18\\
    0.554101048605722	0.332055615392771	-0.0193002559658177	-0.0314292320201324\\
    0.599594063351307	0.332055615392771	-0.0386005119316354	-0.0314292320201324\\
    0.599594063351307	0.406138079286857	-0.0386005119316354	-0.0628584640402648\\
  };

\addplot[point]
table[row sep=crcr] {%
    x	y	u	v\\
    0.417622004368967	0.109808223710516	0.0386005119316354	0.0628584640402648\\
    0.417622004368967	0.183890687604601	0.0386005119316354	0.0314292320201324\\
    0.463115019114552	0.183890687604601	0.0193002559658177	0.0314292320201324\\
    0.463115019114552	0.257973151498686	0.0193002559658177	-2.08166817117217e-18\\
    0.508608033860137	0.183890687604601	-0	0.0314292320201324\\
    0.508608033860137	0.332055615392771	4.16333634234434e-18	-0.0314292320201324\\
    0.554101048605722	0.257973151498686	-0.0193002559658177	4.16333634234434e-18\\
    0.554101048605722	0.332055615392771	-0.0193002559658177	-0.0314292320201324\\
    0.599594063351307	0.332055615392771	-0.0386005119316354	-0.0314292320201324\\
    0.599594063351307	0.406138079286857	-0.0386005119316354	-0.0628584640402648\\
  };

==> figures/gradient-comp/gradient-comparison_legends.tikz <==
\addlegendimage{output set}
\addlegendentry{Output Set}
% \addlegendimage{target}
% \addlegendentry{Target}
% \addlegendimage{point}
% \addlegendentry{Adv. Attack (FGSM)}
\addlegendimage{scaled gradient}
\addlegendentry{Gradient}
\addlegendimage{ival set}
\addlegendentry{Interval Enclosure}
% \addlegendimage{point}
% \addlegendentry{Worst-case sample}
% \addlegendimage{point}
% \addlegendentry{Center}
\addlegendimage{zono set}
\addlegendentry{Zonotope Enclosure}


==> figures/img-enc-steps/main_steps_nonlinear.tikz <==
\newcommand*{\tikzscale}{1}

\pgfmathsetmacro\l{-3}
\pgfmathsetmacro\u{3}

\definecolor{bound_color}{rgb}{0.6,0.6,0.6}%
\definecolor{poly_color}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{set_color}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{error_color}{rgb}{1, 0, 0}%
%
\begin{tikzpicture}
  \pgfplotsset{
    plotstyle1/.style={color=black, thick, forget plot, legend image post style={thick}},
    plotstyle2/.style={color=CORAcolorReachSet!85!black, thick, forget plot, legend image post style={thick}},
    plotstyle3/.style={color=CORAcolorFinalSet, thick, forget plot, legend image post style={thick}},
    plotstyle4/.style={color=CORAcolorReachSet!85!black, forget plot, legend image post style={thick}},
    plotstyle5/.style={color=CORAcolorUnsafe!85!black, thick, forget plot, legend image post style={thick}},
    plotstyle6/.style={color=CORAcolorReachSet!85!black, fill=CORAcolorReachSet, fill opacity=0.5, thick, forget plot, area legend}
  }
  \def\rows{1}
  \def\cols{3}
  \def\horzsep{5mm}
  \def\basepath{figures/img-enc-steps/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=0.65/\cols*0.8*\linewidth, % -\horzsep,
      legend style={anchor=north,legend columns=5,legend to name=imgEncStepsLegend, legend cell align=left,/tikz/every even column/.append style={column sep=2mm}}
    ]
    \pgfplotsset{xtick={\u,\l},xticklabels={$\mathstrut u$,$\mathstrut l$}, xticklabel style={scale=\tikzscale}, xmajorgrids=true, xtick style={draw=none}, ymajorticks=false,}
    \nextgroupplot[xmin=-4,xmax=4,ymin=-0.24868,ymax=1.24868,xlabel={Input},ylabel={Output},title={Steps 1 \& 2}]
    % \input{\basepath main_steps_nonlinear_11.tikz}
    \coordinate (top) at (rel axis cs:0,1);
    % \nextgroupplot[xmin=-5.04,xmax=5.04,ymin=-0.24868,ymax=1.24868,xlabel={Input},title={Step 2}]
    \input{\basepath main_steps_nonlinear_21.tikz}
    % \nextgroupplot[xmin=-5.04,xmax=5.04,ymin=-0.24868,ymax=1.24868,xlabel={Input},title={Step 3}]
    % \input{\basepath main_steps_nonlinear_12.tikz}
    \nextgroupplot[xmin=-4,xmax=4,ymin=-0.24868,ymax=1.24868,xlabel={Input},title={Steps 3 \& 4}]
    \input{\basepath main_steps_nonlinear_22.tikz}
    % \nextgroupplot[xmin=-5.04,xmax=5.04,ymin=-0.24868,ymax=1.24868,xlabel={Input},title={Step 5}]
    % \input{\basepath main_steps_nonlinear_13.tikz}
    \nextgroupplot[xmin=-4,xmax=4,ymin=-0.24868,ymax=1.24868,xlabel={Input},title={Steps 5 \& 6}]
    \input{\basepath main_steps_nonlinear_legends.tikz}
    \input{\basepath main_steps_nonlinear_23.tikz}
    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}
  \path (top|-current bounding box.south) -- coordinate(legendpos) (bot|-current bounding box.south);
  \node at([yshift=-3ex]legendpos) {\pgfplotslegendfromname{imgEncStepsLegend}};

\end{tikzpicture}%

==> figures/img-enc-steps/main_steps_nonlinear_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};


==> figures/img-enc-steps/main_steps_nonlinear_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.1239\\
3	-0.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};


==> figures/img-enc-steps/main_steps_nonlinear_13.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
3	0.9526\\
3	1.0382\\
};


==> figures/img-enc-steps/main_steps_nonlinear_21.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
% \addplot [plotstyle2]
%   table[row sep=crcr]{%
% -3	-0.1239\\
% 3	-0.1239\\
% };
% \addplot [plotstyle3]
%   table[row sep=crcr]{%
% -3	-0.1239\\
% -3	1.1239\\
% };
% \addplot [plotstyle3]
%   table[row sep=crcr]{%
% 3	-0.1239\\
% 3	1.1239\\
% };


==> figures/img-enc-steps/main_steps_nonlinear_22.tikz <==
\addplot [plotstyle1]
table[row sep=crcr]{%
    -4.2	0.0148\\
    -4.1152	0.0161\\
    -4.0303	0.0175\\
    -3.9455	0.019\\
    -3.8606	0.0206\\
    -3.7758	0.0224\\
    -3.6909	0.0243\\
    -3.6061	0.0264\\
    -3.5212	0.0287\\
    -3.4364	0.0312\\
    -3.3515	0.0338\\
    -3.2667	0.0367\\
    -3.1818	0.0399\\
    -3.097	0.0432\\
    -3.0121	0.0469\\
    -2.9273	0.0508\\
    -2.8424	0.0551\\
    -2.7576	0.0597\\
    -2.6727	0.0646\\
    -2.5879	0.0699\\
    -2.503	0.0756\\
    -2.4182	0.0818\\
    -2.3333	0.0884\\
    -2.2485	0.0955\\
    -2.1636	0.1031\\
    -2.0788	0.1112\\
    -1.9939	0.1198\\
    -1.9091	0.1291\\
    -1.8242	0.1389\\
    -1.7394	0.1494\\
    -1.6545	0.1605\\
    -1.5697	0.1723\\
    -1.4848	0.1847\\
    -1.4	0.1978\\
    -1.3152	0.2116\\
    -1.2303	0.2261\\
    -1.1455	0.2413\\
    -1.0606	0.2572\\
    -0.9758	0.2737\\
    -0.8909	0.2909\\
    -0.8061	0.3087\\
    -0.7212	0.3271\\
    -0.6364	0.3461\\
    -0.5515	0.3655\\
    -0.4667	0.3854\\
    -0.3818	0.4057\\
    -0.297	0.4263\\
    -0.2121	0.4472\\
    -0.1273	0.4682\\
    -0.0424	0.4894\\
    0.0424	0.5106\\
    0.1273	0.5318\\
    0.2121	0.5528\\
    0.297	0.5737\\
    0.3818	0.5943\\
    0.4667	0.6146\\
    0.5515	0.6345\\
    0.6364	0.6539\\
    0.7212	0.6729\\
    0.8061	0.6913\\
    0.8909	0.7091\\
    0.9758	0.7263\\
    1.0606	0.7428\\
    1.1455	0.7587\\
    1.2303	0.7739\\
    1.3152	0.7884\\
    1.4	0.8022\\
    1.4848	0.8153\\
    1.5697	0.8277\\
    1.6545	0.8395\\
    1.7394	0.8506\\
    1.8242	0.8611\\
    1.9091	0.8709\\
    1.9939	0.8802\\
    2.0788	0.8888\\
    2.1636	0.8969\\
    2.2485	0.9045\\
    2.3333	0.9116\\
    2.4182	0.9182\\
    2.503	0.9244\\
    2.5879	0.9301\\
    2.6727	0.9354\\
    2.7576	0.9403\\
    2.8424	0.9449\\
    2.9273	0.9492\\
    3.0121	0.9531\\
    3.097	0.9568\\
    3.1818	0.9601\\
    3.2667	0.9633\\
    3.3515	0.9662\\
    3.4364	0.9688\\
    3.5212	0.9713\\
    3.6061	0.9736\\
    3.6909	0.9757\\
    3.7758	0.9776\\
    3.8606	0.9794\\
    3.9455	0.981\\
    4.0303	0.9825\\
    4.1152	0.9839\\
    4.2	0.9852\\
  };
% \addplot [plotstyle2]
%   table[row sep=crcr]{%
% -3	-0.1239\\
% 3	-0.1239\\
% };
% \addplot [plotstyle3]
%   table[row sep=crcr]{%
% -3	-0.1239\\
% -3	1.1239\\
% };
% \addplot [plotstyle3]
%   table[row sep=crcr]{%
% 3	-0.1239\\
% 3	1.1239\\
% };
\addplot [plotstyle4]
table[row sep=crcr]{%
    -4 -0.2176\\
    -3	-0.0382\\
    3	1.0382\\
    4 1.2176\\
  };
\addplot [plotstyle5]
table[row sep=crcr]{%
    3	0.9526\\
    3	1.0382\\
  };


==> figures/img-enc-steps/main_steps_nonlinear_23.tikz <==
\addplot [plotstyle1]
table[row sep=crcr]{%
    -4.2	0.0148\\
    -4.1152	0.0161\\
    -4.0303	0.0175\\
    -3.9455	0.019\\
    -3.8606	0.0206\\
    -3.7758	0.0224\\
    -3.6909	0.0243\\
    -3.6061	0.0264\\
    -3.5212	0.0287\\
    -3.4364	0.0312\\
    -3.3515	0.0338\\
    -3.2667	0.0367\\
    -3.1818	0.0399\\
    -3.097	0.0432\\
    -3.0121	0.0469\\
    -2.9273	0.0508\\
    -2.8424	0.0551\\
    -2.7576	0.0597\\
    -2.6727	0.0646\\
    -2.5879	0.0699\\
    -2.503	0.0756\\
    -2.4182	0.0818\\
    -2.3333	0.0884\\
    -2.2485	0.0955\\
    -2.1636	0.1031\\
    -2.0788	0.1112\\
    -1.9939	0.1198\\
    -1.9091	0.1291\\
    -1.8242	0.1389\\
    -1.7394	0.1494\\
    -1.6545	0.1605\\
    -1.5697	0.1723\\
    -1.4848	0.1847\\
    -1.4	0.1978\\
    -1.3152	0.2116\\
    -1.2303	0.2261\\
    -1.1455	0.2413\\
    -1.0606	0.2572\\
    -0.9758	0.2737\\
    -0.8909	0.2909\\
    -0.8061	0.3087\\
    -0.7212	0.3271\\
    -0.6364	0.3461\\
    -0.5515	0.3655\\
    -0.4667	0.3854\\
    -0.3818	0.4057\\
    -0.297	0.4263\\
    -0.2121	0.4472\\
    -0.1273	0.4682\\
    -0.0424	0.4894\\
    0.0424	0.5106\\
    0.1273	0.5318\\
    0.2121	0.5528\\
    0.297	0.5737\\
    0.3818	0.5943\\
    0.4667	0.6146\\
    0.5515	0.6345\\
    0.6364	0.6539\\
    0.7212	0.6729\\
    0.8061	0.6913\\
    0.8909	0.7091\\
    0.9758	0.7263\\
    1.0606	0.7428\\
    1.1455	0.7587\\
    1.2303	0.7739\\
    1.3152	0.7884\\
    1.4	0.8022\\
    1.4848	0.8153\\
    1.5697	0.8277\\
    1.6545	0.8395\\
    1.7394	0.8506\\
    1.8242	0.8611\\
    1.9091	0.8709\\
    1.9939	0.8802\\
    2.0788	0.8888\\
    2.1636	0.8969\\
    2.2485	0.9045\\
    2.3333	0.9116\\
    2.4182	0.9182\\
    2.503	0.9244\\
    2.5879	0.9301\\
    2.6727	0.9354\\
    2.7576	0.9403\\
    2.8424	0.9449\\
    2.9273	0.9492\\
    3.0121	0.9531\\
    3.097	0.9568\\
    3.1818	0.9601\\
    3.2667	0.9633\\
    3.3515	0.9662\\
    3.4364	0.9688\\
    3.5212	0.9713\\
    3.6061	0.9736\\
    3.6909	0.9757\\
    3.7758	0.9776\\
    3.8606	0.9794\\
    3.9455	0.981\\
    4.0303	0.9825\\
    4.1152	0.9839\\
    4.2	0.9852\\
  };
\addplot [plotstyle4]
table[row sep=crcr]{%
    -4 -0.2176\\
    -3	-0.0382\\
    3	1.0382\\
    4 1.2176\\
  };
% \addplot [plotstyle3]
%   table[row sep=crcr]{%
% -3	-0.1239\\
% -3	1.1239\\
% };
% \addplot [plotstyle3]
%   table[row sep=crcr]{%
% 3	-0.1239\\
% 3	1.1239\\
% };
% \addplot [plotstyle2]
% table[row sep=crcr]{%
%     -3	-0.0382\\
%     -2.8788	-0.0164\\
%     -2.8182	-0.0056\\
%     -2.6364	0.0271\\
%     -2.5758	0.0379\\
%     -2.5152	0.0488\\
%     -2.4545	0.0597\\
%     -2.3939	0.0705\\
%     -2.2121	0.1032\\
%     -2.1515	0.114\\
%     -2.0303	0.1358\\
%     -1.9697	0.1466\\
%     -1.7879	0.1793\\
%     -1.7273	0.1901\\
%     -1.5455	0.2228\\
%     -1.4848	0.2336\\
%     -1.3636	0.2554\\
%     -1.303	0.2662\\
%     -1.1212	0.2989\\
%     -1.0606	0.3097\\
%     -0.8788	0.3424\\
%     -0.8182	0.3532\\
%     -0.697	0.375\\
%     -0.6364	0.3858\\
%     -0.5152	0.4076\\
%     -0.4545	0.4185\\
%     -0.3939	0.4293\\
%     -0.2727	0.4511\\
%     -0.2121	0.4619\\
%     -0.0303	0.4946\\
%     0.0303	0.5054\\
%     0.2121	0.5381\\
%     0.2727	0.5489\\
%     0.3939	0.5707\\
%     0.4545	0.5815\\
%     0.5152	0.5924\\
%     0.6364	0.6142\\
%     0.697	0.625\\
%     0.8182	0.6468\\
%     0.8788	0.6576\\
%     1.0606	0.6903\\
%     1.1212	0.7011\\
%     1.303	0.7338\\
%     1.3636	0.7446\\
%     1.4848	0.7664\\
%     1.5455	0.7772\\
%     1.7273	0.8099\\
%     1.7879	0.8207\\
%     1.9697	0.8534\\
%     2.0303	0.8642\\
%     2.1515	0.886\\
%     2.2121	0.8968\\
%     2.3939	0.9295\\
%     2.4545	0.9403\\
%     2.5152	0.9512\\
%     2.5758	0.9621\\
%     2.6364	0.9729\\
%     2.8182	1.0056\\
%     2.8788	1.0164\\
%     3	1.0382\\
%   };
\addplot [plotstyle6]
table[row sep=crcr]{%
    -3	0.0475\\
    3	1.1239\\
    3	0.9525\\
    -3	-0.1239\\
    -3	0.0475\\
  };
\addplot [plotstyle5]
table[row sep=crcr]{%
    3	0.9526\\
    3	1.0382\\
  };


==> figures/img-enc-steps/main_steps_nonlinear_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$\actfun_k$}
% \addlegendimage{plotstyle2}
% \addlegendentry{Set}
% \addlegendimage{plotstyle3}
% \addlegendentry{Bounds}
\addlegendimage{plotstyle4}
\addlegendentry{Polynomial}
% \addlegendimage{plotstyle5}
% \addlegendentry{Approx. error}
\addlegendimage{plotstyle6}
\addlegendentry{Image Enclosure}

